Equivalence of Linear Complementarity Problems: Theory and Application to Nonsmooth Bifurcations

Linear complementarity problems provide a powerful framework to model nonsmooth phenomena in a variety of real-world applications. In dynamical control systems, they appear coupled to a linear input-output system in the form of linear complementarity systems. Mimicking the program that led to the foundation of bifurcation theory in smooth maps, we introduce a novel notion of equivalence between linear complementarity problems that sets the basis for a theory of bifurcations in a large class of nonsmooth maps, including, but not restricted to, steadystate bifurcations in linear complementarity systems. Our definition exploits the rich geometry of linear complementarity problems and leads to constructive algebraic conditions for identifying and classifying the nonsmooth singularities associated with nonsmooth bifurcations. We thoroughly illustrate our theory on an extended applied example, the design of bistability in an electrical network, and a more theoretical one, the identification and classification of all possible equivalence classes in two-dimensional linear complementarity problems.

==> stabMargin3.csv <==
X,Y
-7.5,0.1245136186770428
-7.496999699969997,0.12455996973075059
-7.493999399939994,0.12460635516966265
-7.490999099909991,0.12465277503190139
-7.487998799879988,0.12469922935564245
-7.4849984998499846,0.12474571817912226
-7.481998199819982,0.12479224154063177
-7.478997899789979,0.12483879947852135
-7.475997599759976,0.12488539203118887
-7.472997299729973,0.12493201923709776
-7.46999699969997,0.12497868113476647
-7.466996699669967,0.12502537776276837
-7.463996399639964,0.12507210915973455
-7.460996099609961,0.12511887536435398
-7.457995799579958,0.1251656764153695
-7.454995499549955,0.12521251235158706
-7.451995199519952,0.12525938321186555
-7.448994899489949,0.12530628903512084
-7.445994599459946,0.1253532298603305
-7.442994299429943,0.12540020572652696
-7.43999399939994,0.12544721667280154
-7.436993699369937,0.1254942627383014
-7.433993399339934,0.12554134396223257
-7.430993099309931,0.12558846038386354
-7.427992799279928,0.12563561204251453
-7.4249924992499245,0.125682798977566
-7.421992199219922,0.12573002122846086
-7.418991899189919,0.12577727883469328
-7.415991599159916,0.1258245718358265
-7.412991299129913,0.1258719002714711
-7.40999099909991,0.12591926418130406
-7.406990699069907,0.12596666360505893
-7.403990399039904,0.12601409858252768
-7.400990099009901,0.1260615691535642
-7.397989798979898,0.1261090753580794
-7.394989498949895,0.12615661723604218
-7.391989198919892,0.1262041948274846
-7.388988898889889,0.12625180817249715
-7.385988598859886,0.12629945731122902
-7.382988298829883,0.1263471422838914
-7.37998799879988,0.12639486313075154
-7.376987698769877,0.12644261989214034
-7.373987398739874,0.12649041260844746
-7.370987098709871,0.12653824132012575
-7.367986798679868,0.12658610606768247
-7.3649864986498645,0.1266340068916919
-7.361986198619862,0.12668194383278408
-7.358985898589859,0.12672991693165084
-7.355985598559856,0.12677792622905115
-7.352985298529853,0.12682597176579255
-7.34998499849985,0.12687405358275672
-7.346984698469847,0.12692217172087666
-7.343984398439844,0.12697032622115453
-7.340984098409841,0.12701851712464693
-7.337983798379838,0.12706674447247698
-7.334983498349835,0.12711500830582748
-7.331983198319832,0.12716330866594247
-7.328982898289829,0.1272116455941305
-7.325982598259826,0.12726001913176052
-7.322982298229823,0.12730842932026057
-7.31998199819982,0.12735687620112618
-7.316981698169817,0.12740535981591383
-7.313981398139814,0.12745388020624074
-7.310981098109811,0.1275024374137864
-7.307980798079808,0.1275510314802977
-7.3049804980498045,0.1275996624475771
-7.301980198019802,0.12764833035749715
-7.298979897989799,0.12769703525198903
-7.295979597959796,0.12774577717304827
-7.292979297929793,0.12779455616273389
-7.28997899789979,0.1278433722631687
-7.286978697869787,0.12789222551653778
-7.283978397839784,0.12794111596509306
-7.280978097809781,0.12799004365114514
-7.277977797779778,0.12803900861707326
-7.274977497749775,0.12808801090531882
-7.271977197719772,0.12813705055838664
-7.268976897689769,0.12818612761884754
-7.265976597659766,0.12823524212933624
-7.262976297629763,0.1282843941325486
-7.25997599759976,0.12833358367125056
-7.256975697569757,0.1283828107882718
-7.253975397539754,0.1284320755265028
-7.250975097509751,0.12848137792890127
-7.247974797479748,0.1285307180384946
-7.2449744974497445,0.128580095898366
-7.241974197419742,0.12862951155167293
-7.238973897389739,0.1286789650416346
-7.235973597359736,0.12872845641153566
-7.232973297329733,0.12877798570472632
-7.22997299729973,0.12882755296462323
-7.226972697269727,0.1288771582347107
-7.223972397239724,0.1289268015585364
-7.220972097209721,0.1289764829797157
-7.217971797179718,0.12902620254192945
-7.214971497149715,0.12907596028892757
-7.211971197119712,0.129125756264521
-7.208970897089709,0.12917559051259545
-7.205970597059706,0.12922546307709684
-7.202970297029703,0.12927537400204087
-7.1999699969997,0.12932532333151014
-7.196969696969697,0.12937531110965306
-7.193969396939694,0.1294253373806888
-7.190969096909691,0.12947540218890063
-7.187968796879688,0.12952550557864173
-7.1849684968496845,0.12957564759433018
-7.181968196819682,0.12962582828045655
-7.178967896789679,0.12967604768157462
-7.175967596759676,0.1297263058423111
-7.172967296729673,0.12977660280735406
-7.16996699669967,0.12982693862146893
-7.166966696669667,0.12987731332948255
-7.163966396639664,0.1299277269762932
-7.160966096609661,0.12997817960687041
-7.157965796579658,0.13002867126624587
-7.154965496549655,0.1300792019995286
-7.151965196519652,0.13012977185188981
-7.148964896489649,0.1301803808685749
-7.145964596459646,0.13023102909489506
-7.142964296429643,0.13028171657623425
-7.13996399639964,0.13033244335804398
-7.136963696369637,0.13038320948584814
-7.133963396339634,0.1304340150052354
-7.130963096309631,0.13048485996187262
-7.127962796279628,0.13053574440148963
-7.1249624962496245,0.13058666836989044
-7.121962196219622,0.1306376319129478
-7.118961896189619,0.13068863507660727
-7.115961596159616,0.13073967790688268
-7.112961296129613,0.13079076044986065
-7.10996099609961,0.13084188275170056
-7.106960696069607,0.13089304485862652
-7.103960396039604,0.13094424681694064
-7.100960096009601,0.13099548867301516
-7.097959795979598,0.13104677047329016
-7.094959495949595,0.1310980922642828
-7.091959195919592,0.1311494540925798
-7.088958895889589,0.13120085600483755
-7.085958595859586,0.1312522980477895
-7.082958295829583,0.13130378026823558
-7.07995799579958,0.13135530271305587
-7.076957695769577,0.13140686542919336
-7.073957395739574,0.1314584684636748
-7.070957095709571,0.13151011186358888
-7.067956795679568,0.13156179567610582
-7.0649564956495645,0.13161351994846487
-7.061956195619562,0.13166528472797837
-7.058955895589559,0.1317170900620343
-7.055955595559556,0.1317689359980924
-7.052955295529553,0.13182082258368757
-7.04995499549955,0.13187274986642736
-7.046954695469547,0.13192471789399493
-7.043954395439544,0.13197672671414515
-7.040954095409541,0.1320287763747089
-7.037953795379538,0.13208086692359275
-7.034953495349535,0.13213299840877268
-7.031953195319532,0.13218517087830609
-7.028952895289529,0.13223738438032187
-7.025952595259526,0.13228963896302465
-7.022952295229523,0.1323419346746928
-7.01995199519952,0.13239427156368117
-7.016951695169517,0.13244664967842104
-7.013951395139514,0.13249906906741757
-7.010951095109511,0.13255152977925222
-7.007950795079508,0.13260403186258302
-7.004950495049505,0.13265657536614295
-7.001950195019502,0.1327091603387415
-6.998949894989499,0.13276178682926892
-6.995949594959496,0.1328144548866813
-6.992949294929493,0.1328671645600239
-6.98994899489949,0.13291991589840818
-6.986948694869487,0.1329727089510299
-6.983948394839484,0.13302554376715897
-6.980948094809481,0.133078420396143
-6.977947794779478,0.13313133888740641
-6.974947494749475,0.13318429929045114
-6.971947194719472,0.13323730165485695
-6.968946894689469,0.1332903460302828
-6.965946594659466,0.1333434324664659
-6.962946294629463,0.13339656101321834
-6.95994599459946,0.13344973172043287
-6.956945694569457,0.1335029446380812
-6.953945394539454,0.1335561998162131
-6.950945094509451,0.13360949730495458
-6.947944794479448,0.13366283715451535
-6.9449444944494445,0.13371621941518227
-6.941944194419442,0.13376964413731757
-6.938943894389439,0.1338231113713702
-6.935943594359436,0.13387662116786192
-6.932943294329433,0.1339301735773972
-6.92994299429943,0.13398376865066067
-6.926942694269427,0.13403740643841897
-6.923942394239424,0.1340910869915117
-6.920942094209421,0.1341448103608675
-6.917941794179418,0.13419857659748766
-6.914941494149415,0.13425238575246093
-6.911941194119412,0.13430623787695237
-6.908940894089409,0.1343601330222114
-6.905940594059406,0.13441407123956456
-6.902940294029403,0.13446805258042363
-6.8999399939994,0.1345220770962788
-6.896939693969397,0.13457614483870248
-6.8939393939393945,0.13463025585934932
-6.890939093909391,0.1346844102099588
-6.887938793879388,0.13473860794234924
-6.8849384938493845,0.1347928491084184
-6.881938193819382,0.13484713376015253
-6.878937893789379,0.13490146194961777
-6.875937593759376,0.13495583372896075
-6.872937293729373,0.1350102491504169
-6.86993699369937,0.13506470826629766
-6.866936693669367,0.13511921112900138
-6.863936393639364,0.13517375779101087
-6.860936093609361,0.1352283483048902
-6.857935793579358,0.13528298272328856
-6.854935493549355,0.13533766109893824
-6.851935193519352,0.13539238348465665
-6.848934893489349,0.1354471499333425
-6.845934593459346,0.13550196049798402
-6.842934293429343,0.13555681523164978
-6.83993399339934,0.1356117141874939
-6.836933693369337,0.1356666574187575
-6.8339333933393345,0.13572164497876146
-6.830933093309331,0.13577667692091888
-6.827932793279328,0.13583175329872488
-6.8249324932493245,0.1358868741657588
-6.821932193219322,0.1359420395756894
-6.818931893189319,0.13599724958226497
-6.815931593159316,0.13605250423932974
-6.812931293129313,0.13610780360080424
-6.80993099309931,0.1361631477207011
-6.806930693069307,0.13621853665311706
-6.803930393039304,0.13627397045223882
-6.800930093009301,0.136329449172335
-6.797929792979298,0.13638497286776793
-6.794929492949295,0.136440541592982
-6.791929192919292,0.13649615540251
-6.788928892889289,0.1365518143509733
-6.785928592859286,0.1366075184930808
-6.782928292829283,0.13666326788363042
-6.77992799279928,0.13671906257750538
-6.776927692769277,0.1367749026296813
-6.7739273927392745,0.13683078809521798
-6.770927092709271,0.13688671902926833
-6.767926792679268,0.1369426954870707
-6.7649264926492645,0.13699871752395315
-6.761926192619262,0.1370547851953352
-6.758925892589259,0.13711089855672265
-6.755925592559256,0.13716705766371481
-6.752925292529253,0.13722326257199424
-6.74992499249925,0.13727951333734054
-6.746924692469247,0.1373358100156195
-6.743924392439244,0.13739215266278965
-6.740924092409241,0.13744854133489698
-6.737923792379238,0.13750497608808057
-6.734923492349235,0.1375614569785679
-6.731923192319232,0.13761798406268122
-6.728922892289229,0.13767455739683296
-6.725922592259226,0.1377311770375219
-6.722922292229223,0.13778784304134495
-6.71992199219922,0.13784455546498928
-6.716921692169217,0.1379013143652304
-6.7139213921392145,0.1379581197989421
-6.710921092109211,0.1380149718230847
-6.707920792079208,0.13807187049471503
-6.7049204920492045,0.13812881587097897
-6.701920192019202,0.13818580800911853
-6.698919891989199,0.1382428469664674
-6.695919591959196,0.13829993280045316
-6.692919291929193,0.13835706556859675
-6.68991899189919,0.13841424532851124
-6.686918691869187,0.1384714721379053
-6.683918391839184,0.13852874605458232
-6.680918091809181,0.13858606713643815
-6.677917791779178,0.13864343544146332
-6.674917491749175,0.1387008510277435
-6.671917191719172,0.13875831395345856
-6.668916891689169,0.13881582427688435
-6.665916591659166,0.13887338205639133
-6.662916291629163,0.138930987350445
-6.65991599159916,0.13898864021760554
-6.656915691569157,0.1390463407165334
-6.6539153915391545,0.1391040889059801
-6.650915091509151,0.1391618848447948
-6.647914791479148,0.13921972859192344
-6.6449144914491445,0.1392776202064056
-6.641914191419142,0.1393355597473847
-6.638913891389139,0.13939354727409417
-6.635913591359136,0.13945158284586734
-6.632913291329133,0.13950966652213462
-6.62991299129913,0.13956779836242442
-6.626912691269127,0.1396259784263614
-6.623912391239124,0.13968420677367083
-6.620912091209121,0.1397424834641729
-6.617911791179118,0.1398008085577883
-6.614911491149115,0.13985918211453666
-6.611911191119112,0.13991760419453367
-6.608910891089109,0.1399760748579961
-6.605910591059106,0.14003459416524122
-6.602910291029103,0.1400931621766789
-6.5999099909991,0.14015177895282965
-6.596909690969097,0.14021044455430393
-6.5939093909390945,0.14026915904181708
-6.590909090909091,0.14032792247618142
-6.587908790879088,0.14038673491831588
-6.5849084908490845,0.14044559642923055
-6.581908190819082,0.14050450707004702
-6.578907890789079,0.14056346690197452
-6.575907590759076,0.1406224759863407
-6.572907290729073,0.14068153438455694
-6.56990699069907,0.14074064215814905
-6.566906690669067,0.14079979936873657
-6.563906390639064,0.1408590060780483
-6.560906090609061,0.14091826234790797
-6.557905790579058,0.14097756824025026
-6.554905490549055,0.14103692381710273
-6.551905190519052,0.14109632914060238
-6.548904890489049,0.14115578427298833
-6.545904590459046,0.14121528927660126
-6.542904290429043,0.14127484421388603
-6.53990399039904,0.14133444914739268
-6.536903690369037,0.14139410413977405
-6.5339033903390344,0.1414538092537858
-6.530903090309031,0.14151356455229094
-6.527902790279028,0.14157337009825433
-6.524902490249025,0.14163322595474762
-6.521902190219022,0.14169313218494525
-6.518901890189019,0.1417530888521298
-6.515901590159016,0.14181309601968653
-6.512901290129013,0.14187315375110876
-6.50990099009901,0.14193326210999344
-6.506900690069007,0.14199342116004507
-6.5039003900390036,0.1420536309650748
-6.500900090009001,0.14211389158900187
-6.497899789978998,0.1421742030958445
-6.494899489948995,0.14223456554973776
-6.491899189918992,0.14229497901491633
-6.488898889888989,0.14235544355573107
-6.485898589858986,0.14241595923662936
-6.482898289828983,0.14247652612217743
-6.47989798979898,0.14253714427704106
-6.476897689768977,0.1425978137659978
-6.473897389738974,0.14265853465393621
-6.470897089708971,0.14271930700584726
-6.467896789678968,0.1427801308868395
-6.4648964896489645,0.1428410063621222
-6.461896189618962,0.14290193349701996
-6.458895889588959,0.14296291235696504
-6.455895589558956,0.14302394300749924
-6.452895289528953,0.14308502551427388
-6.44989498949895,0.1431461599430537
-6.446894689468947,0.14320734635971208
-6.4438943894389435,0.14326858483023258
-6.440894089408941,0.14332987542071096
-6.437893789378938,0.14339121819735193
-6.434893489348935,0.1434526132264757
-6.431893189318932,0.1435140605745119
-6.428892889288929,0.14357556030800353
-6.425892589258926,0.14363711249360245
-6.422892289228923,0.14369871719807903
-6.41989198919892,0.14376037448830956
-6.416891689168917,0.1438220844312862
-6.413891389138914,0.14388384709411778
-6.410891089108911,0.14394566254401944
-6.407890789078908,0.14400753084832915
-6.4048904890489045,0.14406945207448973
-6.401890189018902,0.144131426290062
-6.398889888988899,0.14419345356272262
-6.395889588958896,0.14425553396026092
-6.392889288928893,0.14431766755058198
-6.38988898889889,0.1443798544017045
-6.386888688868887,0.14444209458176507
-6.3838883888388835,0.14450438815901426
-6.380888088808881,0.1445667352018183
-6.377887788778878,0.14462913577866002
-6.374887488748875,0.1446915899581388
-6.371887188718872,0.1447540978089705
-6.368886888688869,0.14481665939998759
-6.365886588658866,0.144879274800138
-6.362886288628863,0.14494194407849076
-6.35988598859886,0.14500466730423028
-6.356885688568857,0.1450674445466575
-6.353885388538854,0.1451302758751937
-6.350885088508851,0.14519316135937796
-6.347884788478848,0.14525610106886658
-6.3448844884488445,0.14531909507343532
-6.341884188418842,0.14538214344298248
-6.338883888388839,0.1454452462475165
-6.335883588358836,0.14550840355717712
-6.3328832883288335,0.1455716154422155
-6.32988298829883,0.14563488197300753
-6.326882688268827,0.1456982032200475
-6.3238823882388235,0.14576157925394595
-6.320882088208821,0.1458250101454433
-6.317881788178818,0.14588849596539533
-6.314881488148815,0.14595203678477922
-6.311881188118812,0.14601563267469628
-6.308880888088809,0.1460792837063671
-6.305880588058806,0.14614298995113673
-6.302880288028803,0.14620675148047113
-6.2998799879988,0.14627056836595814
-6.296879687968797,0.14633444067931092
-6.293879387938794,0.1463983684923653
-6.290879087908791,0.14646235187707832
-6.287878787878788,0.14652639090553202
-6.2848784878487844,0.14659048564993354
-6.281878187818782,0.146654636182614
-6.278877887788779,0.146718842576028
-6.275877587758776,0.1467831049027543
-6.2728772877287735,0.14684742323549918
-6.26987698769877,0.1469117976470918
-6.266876687668767,0.14697622821048825
-6.2638763876387635,0.14704071499877094
-6.260876087608761,0.1471052580851462
-6.257875787578758,0.1471698575429493
-6.254875487548755,0.14723451344564015
-6.251875187518752,0.1472992258668076
-6.248874887488749,0.14736399488016516
-6.245874587458746,0.14742882055955697
-6.242874287428743,0.14749370297895173
-6.23987398739874,0.14755864221244794
-6.236873687368737,0.14762363833427256
-6.233873387338734,0.14768869141878005
-6.230873087308731,0.1477538015404551
-6.227872787278728,0.14781896877391026
-6.224872487248724,0.14788419319388882
-6.221872187218722,0.14794947487526178
-6.218871887188719,0.14801481389303253
-6.215871587158716,0.14808021032233235
-6.2128712871287135,0.14814566423842468
-6.20987098709871,0.14821117571670395
-6.206870687068707,0.14827674483269368
-6.2038703870387035,0.14834237166205086
-6.200870087008701,0.1484080562805634
-6.197869786978698,0.14847379876415215
-6.194869486948695,0.14853959918886703
-6.191869186918692,0.1486054576308945
-6.188868886888689,0.14867137416655082
-6.185868586858686,0.14873734887228746
-6.182868286828683,0.1488033818246883
-6.17986798679868,0.14886947310046844
-6.176867686768677,0.14893562277648364
-6.173867386738674,0.14900183092971825
-6.170867086708671,0.1490680976372911
-6.167866786678668,0.14913442297645912
-6.164866486648664,0.14920080702460992
-6.161866186618662,0.14926724985927167
-6.158865886588659,0.1493337515581058
-6.155865586558656,0.14940031219890948
-6.1528652865286535,0.1494669318596161
-6.14986498649865,0.14953361061829618
-6.146864686468647,0.1496003485531568
-6.1438643864386435,0.14966714574254295
-6.140864086408641,0.14973400226493705
-6.137863786378638,0.14980091819895858
-6.134863486348635,0.1498678936233643
-6.131863186318632,0.14993492861705193
-6.128862886288629,0.1500020232590557
-6.125862586258626,0.15006917762855018
-6.122862286228623,0.15013639180484903
-6.11986198619862,0.15020366586740408
-6.116861686168617,0.15027099989580922
-6.113861386138614,0.15033839396979656
-6.110861086108611,0.15040584816924146
-6.107860786078608,0.15047336257415783
-6.104860486048604,0.1505409372646981
-6.101860186018602,0.15060857232116284
-6.098859885988599,0.15067626782399188
-6.095859585958596,0.15074402385376262
-6.0928592859285935,0.15081184049120142
-6.08985898589859,0.1508797178171734
-6.086858685868587,0.1509476559126887
-6.0838583858385835,0.15101565485889742
-6.080858085808581,0.151083714737096
-6.077857785778578,0.1511518356287261
-6.074857485748575,0.15122001761537077
-6.071857185718572,0.1512882607787595
-6.068856885688569,0.15135656520076632
-6.065856585658566,0.15142493096340862
-6.062856285628563,0.15149335814885329
-6.05985598559856,0.15156184683941035
-6.056855685568557,0.15163039711753482
-6.053855385538554,0.1516990090658317
-6.050855085508551,0.1517676827670511
-6.047854785478548,0.15183641830408817
-6.044854485448544,0.15190521575999102
-6.041854185418542,0.15197407521794964
-6.038853885388539,0.1520429967613057
-6.035853585358536,0.15211198047354746
-6.0328532853285335,0.1521810264383139
-6.02985298529853,0.15225013473939333
-6.026852685268527,0.152319305460718
-6.0238523852385235,0.15238853868637953
-6.020852085208521,0.15245783450060996
-6.017851785178518,0.15252719298779896
-6.014851485148515,0.15259661423248527
-6.011851185118512,0.1526660983193564
-6.008850885088509,0.15273564533324985
-6.005850585058506,0.15280525535916276
-6.002850285028503,0.1528749284822347
-5.9998499849985,0.15294466478776705
-5.996849684968497,0.15301446436120633
-5.993849384938494,0.15308432728815627
-5.990849084908491,0.15315425365437316
-5.987848784878488,0.15322424354576614
-5.984848484848484,0.1532942970484016
-5.981848184818482,0.15336441424849617
-5.978847884788479,0.15343459523242364
-5.975847584758476,0.15350484008671408
-5.9728472847284735,0.15357514889805127
-5.96984698469847,0.15364552175327603
-5.966846684668467,0.15371595873938457
-5.9638463846384635,0.15378645994352963
-5.960846084608461,0.153857025453022
-5.957845784578458,0.15392765535532849
-5.954845484548455,0.1539983497380751
-5.951845184518452,0.15406910868904397
-5.948844884488449,0.15413993229617803
-5.945844584458446,0.15421082064757677
-5.942844284428443,0.1542817738314986
-5.93984398439844,0.15435279193636414
-5.936843684368437,0.15442387505074906
-5.933843384338434,0.15449502326339326
-5.930843084308431,0.15456623666319733
-5.927842784278428,0.15463751533922118
-5.924842484248424,0.15470885938068418
-5.921842184218422,0.15478026887697147
-5.918841884188419,0.15485174391762574
-5.915841584158416,0.15492328459235552
-5.9128412841284135,0.15499489099102984
-5.90984098409841,0.15506656320368178
-5.906840684068407,0.15513830132050793
-5.9038403840384035,0.155210105431868
-5.900840084008401,0.15528197562828647
-5.897839783978398,0.15535391200045257
-5.894839483948395,0.155425914639219
-5.891839183918392,0.15549798363560408
-5.888838883888389,0.1555701190807964
-5.885838583858386,0.1556423210661432
-5.882838283828383,0.15571458968316104
-5.87983798379838,0.15578692502353336
-5.876837683768377,0.15585932717911338
-5.873837383738374,0.15593179624191889
-5.870837083708371,0.15600433230413693
-5.867836783678368,0.15607693545811868
-5.864836483648364,0.15614960579639106
-5.861836183618362,0.15622234341164462
-5.858835883588359,0.15629514839674472
-5.855835583558356,0.1563680208447176
-5.8528352835283535,0.15644096084876657
-5.84983498349835,0.1565139685022675
-5.846834683468347,0.15658704389875838
-5.8438343834383435,0.15666018713195715
-5.840834083408341,0.15673339829575209
-5.837833783378338,0.15680667748419877
-5.834833483348335,0.15688002479152952
-5.831833183318332,0.15695344031214783
-5.828832883288329,0.1570269241406318
-5.825832583258326,0.15710047637173272
-5.822832283228323,0.15717409710037553
-5.81983198319832,0.1572477864216601
-5.816831683168317,0.15732154443086038
-5.813831383138314,0.1573953712234282
-5.810831083108311,0.157469266894988
-5.807830783078308,0.15754323154134084
-5.804830483048304,0.15761726525846728
-5.801830183018302,0.157691368142521
-5.798829882988299,0.15776554028983503
-5.795829582958296,0.15783978179692068
-5.7928292829282935,0.15791409276046564
-5.78982898289829,0.1579884732773352
-5.786828682868287,0.15806292344457634
-5.7838283828382835,0.15813744335941787
-5.780828082808281,0.1582120331192615
-5.777827782778278,0.15828669282168986
-5.774827482748275,0.1583614225644772
-5.771827182718272,0.15843622244556324
-5.768826882688269,0.15851109256307586
-5.765826582658266,0.15858603301533244
-5.762826282628263,0.15866104390081773
-5.75982598259826,0.15873612531821124
-5.756825682568257,0.15881127736637074
-5.753825382538254,0.15888650014433692
-5.750825082508251,0.15896179375133687
-5.747824782478248,0.15903715828678056
-5.744824482448244,0.15911259385026127
-5.741824182418242,0.1591881005415612
-5.738823882388239,0.15926367846064582
-5.735823582358236,0.15933932770766626
-5.7328232823282335,0.1594150483829609
-5.72982298229823,0.15949084058705681
-5.726822682268227,0.15956670442066506
-5.7238223822382235,0.15964263998468847
-5.720822082208221,0.1597186473802107
-5.717821782178218,0.15979472670851627
-5.714821482148215,0.15987087807106704
-5.711821182118212,0.15994710156952252
-5.708820882088209,0.16002339730572426
-5.705820582058206,0.16009976538171414
-5.702820282028203,0.16017620589971723
-5.6998199819982,0.16025271896215407
-5.696819681968197,0.16032930467162956
-5.693819381938194,0.16040596313095418
-5.690819081908191,0.16048269444312047
-5.687818781878188,0.160559498711315
-5.684818481848184,0.1606363760389222
-5.681818181818182,0.16071332652951603
-5.678817881788179,0.16079035028687083
-5.675817581758176,0.16086744741494913
-5.6728172817281735,0.16094461801791246
-5.66981698169817,0.1610218622001205
-5.666816681668167,0.1610991800661226
-5.6638163816381635,0.1611765717206706
-5.660816081608161,0.16125403726871
-5.657815781578158,0.16133157681538682
-5.654815481548155,0.1614091904660424
-5.651815181518152,0.16148687832621988
-5.648814881488149,0.1615646405016581
-5.645814581458146,0.16164247709829851
-5.642814281428143,0.16172038822227985
-5.63981398139814,0.1617983739799425
-5.636813681368137,0.16187643447782857
-5.633813381338134,0.1619545698226799
-5.630813081308131,0.1620327801214416
-5.627812781278128,0.1621110654812604
-5.624812481248124,0.1621894260094861
-5.621812181218122,0.16226786181367092
-5.618811881188119,0.1623463730015732
-5.615811581158116,0.1624249596811517
-5.6128112811281134,0.16250362196057355
-5.60981098109811,0.1625823599482106
-5.606810681068107,0.16266117375264028
-5.6038103810381035,0.16274006348264075
-5.600810081008101,0.16281902924720532
-5.597809780978098,0.16289807115552873
-5.594809480948095,0.162977189317017
-5.591809180918092,0.1630563838412813
-5.588808880888089,0.16313565483814269
-5.585808580858086,0.1632150024176322
-5.582808280828083,0.16329442668998795
-5.57980798079808,0.16337392776566154
-5.576807680768077,0.16345350575531184
-5.573807380738074,0.16353316076981125
-5.570807080708071,0.16361289292024242
-5.567806780678068,0.16369270231790095
-5.564806480648065,0.16377258907429393
-5.561806180618062,0.16385255330114304
-5.558805880588059,0.16393259511038313
-5.555805580558056,0.16401271461416098
-5.5528052805280534,0.1640929119248416
-5.54980498049805,0.16417318715500184
-5.546804680468047,0.16425354041743906
-5.5438043804380435,0.1643339718251595
-5.540804080408041,0.16441448149139123
-5.537803780378038,0.16449506952957862
-5.534803480348035,0.16457573605338416
-5.531803180318032,0.16465648117668533
-5.528802880288029,0.1647373050135828
-5.525802580258026,0.1648182076783944
-5.5228022802280226,0.16489918928565706
-5.51980198019802,0.16498024995012958
-5.516801680168017,0.1650613897867908
-5.513801380138014,0.16514260891083937
-5.510801080108011,0.1652239074376996
-5.507800780078008,0.16530528548301485
-5.504800480048005,0.16538674316265203
-5.501800180018002,0.16546828059270327
-5.498799879987999,0.16554989788948332
-5.495799579957996,0.16563159516953055
-5.492799279927993,0.16571337254961088
-5.48979897989799,0.1657952301467145
-5.486798679867987,0.16587716807805644
-5.4837983798379835,0.16595918646108124
-5.480798079807981,0.16604128541345758
-5.477797779777978,0.16612346505308676
-5.474797479747975,0.16620572549809148
-5.4717971797179725,0.1662880668668312
-5.468796879687969,0.16637048927788595
-5.465796579657965,0.1664529928500759
-5.4627962796279625,0.16653557770244204
-5.45979597959796,0.16661824395426328
-5.456795679567957,0.1667009917250467
-5.453795379537954,0.16678382113453405
-5.450795079507951,0.16686673230269786
-5.447794779477948,0.166949725349743
-5.444794479447944,0.16703280039611157
-5.441794179417942,0.16711595756247924
-5.438793879387939,0.16719919696975394
-5.435793579357936,0.16728251873908284
-5.432793279327933,0.16736592299184744
-5.42979297929793,0.16744940984966475
-5.426792679267927,0.16753297943439266
-5.4237923792379235,0.16761663186812364
-5.420792079207921,0.16770036727318954
-5.417791779177918,0.16778418577216148
-5.414791479147915,0.16786808748785167
-5.4117911791179125,0.16795207254330968
-5.408790879087909,0.16803614106182738
-5.405790579057905,0.1681202931669396
-5.4027902790279025,0.16820452898241983
-5.3997899789979,0.16828884863228577
-5.396789678967897,0.16837325224079755
-5.393789378937894,0.16845773993246246
-5.390789078907891,0.1685423118320271
-5.387788778877888,0.16862696806448546
-5.384788478847884,0.16871170875507654
-5.381788178817882,0.16879653402928657
-5.378787878787879,0.1688814440128479
-5.375787578757876,0.1689664388317375
-5.372787278727873,0.16905151861218481
-5.36978697869787,0.16913668348066685
-5.366786678667867,0.1692219335639043
-5.3637863786378635,0.16930726898887535
-5.360786078607861,0.16939268988280343
-5.357785778577858,0.16947819637316547
-5.354785478547855,0.16956378858768834
-5.3517851785178525,0.16964946665435224
-5.348784878487849,0.16973523070138985
-5.345784578457845,0.16982108085728448
-5.3427842784278425,0.16990701725077917
-5.33978397839784,0.16999304001086704
-5.336783678367837,0.17007914926679818
-5.333783378337834,0.1701653451480784
-5.330783078307831,0.17025162778447034
-5.327782778277828,0.17033799730599344
-5.324782478247824,0.17042445384292437
-5.321782178217822,0.17051099752579874
-5.318781878187819,0.1705976284854126
-5.315781578157816,0.17068434685281828
-5.312781278127813,0.17077115275933416
-5.30978097809781,0.1708580463365329
-5.306780678067807,0.17094502771625275
-5.3037803780378034,0.17103209703059394
-5.300780078007801,0.17111925441191825
-5.297779777977798,0.17120649999285323
-5.294779477947795,0.17129383390628697
-5.2917791779177925,0.1713812562853789
-5.288778877887789,0.1714687672635462
-5.285778577857785,0.17155636697447826
-5.2827782778277825,0.17164405555212459
-5.27977797779778,0.1717318331307107
-5.276777677767777,0.17181969984472695
-5.273777377737774,0.17190765582892864
-5.270777077707771,0.17199570121834548
-5.267776777677768,0.172083836148274
-5.264776477647764,0.17217206075428468
-5.261776177617762,0.17226037517221643
-5.258775877587759,0.1723487795381828
-5.255775577557756,0.1724372739885688
-5.252775277527753,0.17252585866003345
-5.24977497749775,0.1726145336895096
-5.246774677467747,0.17270329921420582
-5.243774377437743,0.17279215537160364
-5.240774077407741,0.1728811022994674
-5.237773777377738,0.17297014013582993
-5.234773477347735,0.17305926901900592
-5.2317731773177325,0.17314848908759017
-5.228772877287729,0.1732378004804531
-5.225772577257725,0.17332720333674634
-5.2227722772277225,0.1734166977959028
-5.21977197719772,0.1735062839976329
-5.216771677167717,0.17359596208193429
-5.213771377137714,0.1736857321890842
-5.210771077107711,0.17377559445964214
-5.207770777077708,0.17386554903445278
-5.204770477047704,0.1739555960546459
-5.201770177017702,0.17404573566163586
-5.198769876987699,0.17413596799712383
-5.195769576957696,0.17422629320309624
-5.192769276927693,0.17431671142182914
-5.18976897689769,0.1744072227958856
-5.186768676867687,0.1744978274681172
-5.183768376837683,0.1745885255816659
-5.180768076807681,0.17467931727996508
-5.177767776777678,0.17477020270673702
-5.174767476747675,0.17486118200599796
-5.1717671767176725,0.174952255322055
-5.168766876687669,0.17504342279950905
-5.165766576657666,0.17513468458325698
-5.1627662766276625,0.17522604081848805
-5.15976597659766,0.17531749165068863
-5.156765676567657,0.1754090372256399
-5.153765376537654,0.17550067768942262
-5.150765076507652,0.1755924131884122
-5.147764776477648,0.17568424386928438
-5.144764476447644,0.1757761698790138
-5.141764176417642,0.1758681913648765
-5.138763876387639,0.17596030847444724
-5.135763576357636,0.17605252135560387
-5.132763276327633,0.1761448301565267
-5.12976297629763,0.1762372350256972
-5.126762676267627,0.176329736111903
-5.123762376237623,0.17642233356423503
-5.120762076207621,0.17651502753209114
-5.117761776177618,0.17660781816517385
-5.114761476147615,0.1767007056134921
-5.1117611761176125,0.17679369002736514
-5.108760876087609,0.17688677155741875
-5.105760576057606,0.17697995035458886
-5.1027602760276025,0.17707322657012228
-5.0997599759976,0.17716660035557344
-5.096759675967597,0.17726007186281192
-5.093759375937594,0.1773536412440201
-5.090759075907592,0.17744730865168942
-5.087758775877588,0.17754107423863028
-5.084758475847584,0.17763493815796494
-5.081758175817582,0.17772890056313445
-5.078757875787579,0.17782296160789116
-5.075757575757576,0.1779171214463094
-5.072757275727573,0.17801138023277913
-5.06975697569757,0.17810573812201208
-5.066756675667567,0.17820019526903588
-5.063756375637563,0.17829475182920185
-5.060756075607561,0.17838940795818062
-5.057755775577558,0.17848416381196627
-5.054755475547555,0.17857901954687516
-5.0517551755175525,0.178673975319549
-5.048754875487549,0.17876903128695254
-5.045754575457546,0.17886418760637654
-5.0427542754275425,0.17895944443543896
-5.03975397539754,0.17905480193208193
-5.036753675367537,0.17915026025458103
-5.033753375337534,0.1792458195615355
-5.030753075307532,0.1793414800118778
-5.027752775277528,0.1794372417648686
-5.024752475247524,0.17953310498010214
-5.021752175217522,0.1796290698175024
-5.018751875187519,0.1797251364373302
-5.015751575157516,0.1798213050001755
-5.012751275127513,0.1799175756669684
-5.00975097509751,0.18001394859896885
-5.006750675067507,0.18011042395777976
-5.003750375037503,0.1802070019053381
-5.000750075007501,0.18030368260391827
-4.997749774977498,0.18040046621613479
-4.994749474947495,0.18049735290494417
-4.9917491749174925,0.18059434283364062
-4.988748874887489,0.18069143616586325
-4.985748574857486,0.18078863306559254
-4.9827482748274825,0.18088593369715236
-4.97974797479748,0.18098333822521137
-4.976747674767477,0.18108084681478306
-4.973747374737474,0.18117845963122894
-4.970747074707472,0.18127617684025618
-4.967746774677468,0.18137399860792056
-4.964746474647464,0.18147192510062715
-4.961746174617462,0.18156995648513002
-4.958745874587459,0.1816680929285354
-4.955745574557456,0.1817663345983007
-4.952745274527453,0.18186468166223543
-4.94974497449745,0.1819631342885037
-4.946744674467447,0.1820616926456235
-4.943744374437443,0.1821603569024672
-4.940744074407441,0.18225912722826665
-4.937743774377438,0.18235800379260822
-4.934743474347435,0.18245698676543842
-4.9317431743174325,0.18255607631705897
-4.928742874287429,0.18265527261813627
-4.925742574257426,0.1827545758396979
-4.9227422742274225,0.18285398615313014
-4.91974197419742,0.18295350373018376
-4.916741674167417,0.18305312874297203
-4.913741374137414,0.1831528613639776
-4.910741074107412,0.18325270176604275
-4.907740774077408,0.18335265012238125
-4.904740474047404,0.1834527066065719
-4.901740174017402,0.18355287139256424
-4.898739873987399,0.18365314465467533
-4.895739573957396,0.18375352656759492
-4.892739273927393,0.18385401730638262
-4.88973897389739,0.1839546170464718
-4.886738673867387,0.18405532596366908
-4.883738373837383,0.1841561442341558
-4.880738073807381,0.18425707203448893
-4.877737773777378,0.1843581095415996
-4.874737473747375,0.18445925693280119
-4.8717371737173725,0.18456051438578105
-4.868736873687369,0.18466188207860992
-4.865736573657366,0.1847633601897344
-4.8627362736273625,0.1848649488979869
-4.85973597359736,0.18496664838258148
-4.856735673567357,0.18506845882311607
-4.853735373537354,0.1851703803995674
-4.850735073507352,0.1852724132923063
-4.847734773477348,0.1853745576820874
-4.844734473447344,0.18547681375005004
-4.841734173417342,0.18557918167772405
-4.838733873387339,0.18568166164702982
-4.835733573357336,0.1857842538402776
-4.832733273327333,0.1858869584401697
-4.82973297329733,0.18598977562980193
-4.826732673267327,0.18609270559266144
-4.823732373237323,0.18619574851263315
-4.820732073207321,0.1862989045739968
-4.817731773177318,0.18640217396142933
-4.814731473147315,0.18650555686000436
-4.8117311731173125,0.1866090534551973
-4.808730873087309,0.1867126639328813
-4.805730573057306,0.1868163884793314
-4.8027302730273025,0.18692022728122681
-4.7997299729973,0.18702418052564776
-4.796729672967297,0.1871282484000798
-4.793729372937294,0.18723243109241355
-4.7907290729072916,0.1873367287909483
-4.787728772877288,0.18744114168438883
-4.784728472847284,0.1875456699618484
-4.781728172817282,0.18765031381285438
-4.778727872787279,0.18775507342733813
-4.775727572757276,0.18785994899565156
-4.772727272727273,0.18796494070855163
-4.76972697269727,0.18807004875721553
-4.766726672667267,0.18817527333323175
-4.763726372637263,0.18828061462861007
-4.760726072607261,0.1883860728357735
-4.757725772577258,0.188491648147566
-4.754725472547255,0.18859734075725149
-4.7517251725172525,0.1887031508585142
-4.748724872487249,0.18880907864546137
-4.745724572457246,0.188915124312623
-4.7427242724272425,0.18902128805495358
-4.73972397239724,0.18912757006783296
-4.736723672367237,0.18923397054706978
-4.733723372337234,0.1893404896888972
-4.7307230723072315,0.1894471276899803
-4.727722772277228,0.18955388474741375
-4.724722472247224,0.1896607610587234
-4.721722172217222,0.18976775682186564
-4.718721872187219,0.18987487223523472
-4.715721572157216,0.18998210749765823
-4.712721272127213,0.19008946280839656
-4.70972097209721,0.19019693836715268
-4.706720672067207,0.1903045343740655
-4.703720372037203,0.1904122510297106
-4.700720072007201,0.19052008853510974
-4.697719771977198,0.19062804709172657
-4.694719471947195,0.19073612690146197
-4.6917191719171925,0.19084432816666713
-4.688718871887189,0.19095265109013576
-4.685718571857186,0.19106109587511125
-4.6827182718271825,0.1911696627252826
-4.67971797179718,0.19127835184478995
-4.676717671767177,0.19138716343822088
-4.673717371737174,0.19149609771062037
-4.6707170717071715,0.19160515486748012
-4.667716771677168,0.19171433511475014
-4.664716471647164,0.19182363865883428
-4.661716171617162,0.1919330657065936
-4.658715871587159,0.1920426164653478
-4.655715571557156,0.19215229114287471
-4.652715271527153,0.1922620899474128
-4.64971497149715,0.19237201308766402
-4.646714671467147,0.1924820607727905
-4.643714371437143,0.19259223321242022
-4.640714071407141,0.1927025306166462
-4.637713771377138,0.19281295319603092
-4.634713471347135,0.19292350116160029
-4.6317131713171324,0.19303417472485407
-4.628712871287129,0.19314497409775955
-4.625712571257126,0.19325589949275743
-4.6227122712271225,0.19336695112276134
-4.61971197119712,0.19347812920116014
-4.616711671167117,0.19358943394181793
-4.613711371137114,0.1937008655590758
-4.6107110711071115,0.19381242426775494
-4.607710771077108,0.19392411028315376
-4.604710471047104,0.1940359238210555
-4.601710171017102,0.1941478650977212
-4.598709870987099,0.19425993432989946
-4.595709570957096,0.19437213173482326
-4.592709270927093,0.19448445753021318
-4.58970897089709,0.19459691193427212
-4.586708670867087,0.19470949516569896
-4.583708370837083,0.19482220744368015
-4.580708070807081,0.19493504898789435
-4.577707770777078,0.1950480200185134
-4.574707470747075,0.19516112075620412
-4.571707170717072,0.19527435142212876
-4.568706870687069,0.19538771223794846
-4.565706570657066,0.19550120342582084
-4.5627062706270625,0.1956148252084063
-4.55970597059706,0.1957285778088631
-4.556705670567057,0.19584246145085632
-4.553705370537054,0.19595647635855495
-4.5507050705070515,0.19607062275663273
-4.547704770477048,0.19618490087026788
-4.544704470447044,0.19629931092515202
-4.5417041704170416,0.1964138531474839
-4.538703870387039,0.19652852776397536
-4.535703570357036,0.19664333500184936
-4.532703270327033,0.1967582750888436
-4.52970297029703,0.1968733482532136
-4.526702670267027,0.1969885547237283
-4.523702370237023,0.1971038947296797
-4.520702070207021,0.19721936850087513
-4.517701770177018,0.1973349762676461
-4.514701470147015,0.19745071826084748
-4.511701170117012,0.19756659471185878
-4.508700870087009,0.1976826058525846
-4.505700570057006,0.19779875191545465
-4.5027002700270025,0.19791503313343284
-4.499699969997,0.19803144974000794
-4.496699669966997,0.1981480019692045
-4.493699369936994,0.1982646900555786
-4.4906990699069915,0.19838151423422118
-4.487698769876988,0.19849847474076082
-4.484698469846984,0.19861557181136283
-4.4816981698169815,0.19873280568273088
-4.478697869786979,0.19885017659211285
-4.475697569756976,0.19896768477729715
-4.472697269726973,0.19908533047661472
-4.46969696969697,0.1992031139289418
-4.466696669666967,0.19932103537370796
-4.463696369636963,0.19943909505088334
-4.460696069606961,0.1995572932009919
-4.457695769576958,0.1996756300651089
-4.454695469546955,0.19979410588486404
-4.451695169516952,0.1999127209024395
-4.448694869486949,0.20003147536057528
-4.445694569456946,0.2001503695025697
-4.4426942694269425,0.2002694035722801
-4.43969396939694,0.2003885778141225
-4.436693669366937,0.200507892473082
-4.433693369336934,0.20062734779470323
-4.4306930693069315,0.2007469440250972
-4.427692769276928,0.20086668141094105
-4.424692469246924,0.20098656019948602
-4.4216921692169215,0.201106580638549
-4.418691869186919,0.2012267429765232
-4.415691569156916,0.2013470474623731
-4.412691269126913,0.20146749434564024
-4.40969096909691,0.20158808387644309
-4.406690669066907,0.20170881630547932
-4.403690369036903,0.20182969188402702
-4.400690069006901,0.20195071086394598
-4.397689768976898,0.20207187349768324
-4.394689468946895,0.20219318003826464
-4.391689168916892,0.2023146307393122
-4.388688868886889,0.20243622585502843
-4.385688568856886,0.2025579656402134
-4.3826882688268824,0.20267985035025307
-4.37968796879688,0.20280188024113363
-4.376687668766877,0.2029240555694336
-4.373687368736874,0.20304637659232902
-4.3706870687068715,0.20316884356759693
-4.367686768676868,0.20329145675361304
-4.364686468646864,0.20341421640935892
-4.3616861686168615,0.20353712279441502
-4.358685868586859,0.2036601761689741
-4.355685568556856,0.20378337679383304
-4.352685268526853,0.20390672493039871
-4.34968496849685,0.20403022084069242
-4.346684668466847,0.20415386478734318
-4.343684368436843,0.20427765703359926
-4.340684068406841,0.20440159784332426
-4.337683768376838,0.2045256874809996
-4.334683468346835,0.2046499262117286
-4.331683168316832,0.20477431430123474
-4.328682868286829,0.20489885201586638
-4.325682568256826,0.2050235396225994
-4.322682268226822,0.20514837738903086
-4.31968196819682,0.20527336558339623
-4.316681668166817,0.2053985044745528
-4.313681368136814,0.20552379433199786
-4.3106810681068115,0.20564923542586008
-4.307680768076808,0.2057748280269079
-4.304680468046804,0.2059005724065407
-4.3016801680168015,0.20602646883680822
-4.298679867986799,0.20615251759039535
-4.295679567956796,0.2062787189406335
-4.292679267926793,0.20640507316149972
-4.28967896789679,0.20653158052761972
-4.286678667866787,0.20665824131426602
-4.283678367836783,0.206785055797367
-4.280678067806781,0.20691202425350158
-4.277677767776778,0.207039146959904
-4.274677467746775,0.20716642419446896
-4.271677167716772,0.2072938562357457
-4.268676867686769,0.20742144336294863
-4.265676567656766,0.20754918585595264
-4.262676267626762,0.20767708399529983
-4.25967596759676,0.20780513806219683
-4.256675667566757,0.20793334833852256
-4.253675367536754,0.20806171510682256
-4.2506750675067515,0.2081902386503196
-4.247674767476748,0.20831891925290855
-4.244674467446744,0.20844775719916128
-4.2416741674167415,0.2085767527743299
-4.238673867386739,0.20870590626434596
-4.235673567356736,0.20883521795582485
-4.232673267326733,0.20896468813606647
-4.22967296729673,0.2090943170930574
-4.226672667266727,0.20922410511547201
-4.223672367236723,0.20935405249267808
-4.220672067206721,0.20948415951473442
-4.217671767176718,0.2096144264723948
-4.214671467146715,0.20974485365711162
-4.211671167116712,0.20987544136103503
-4.208670867086709,0.21000618987701664
-4.205670567056706,0.2101370994986121
-4.202670267026702,0.2102681705200787
-4.1996699669967,0.210399403236388
-4.196669666966697,0.21053079794321383
-4.193669366936694,0.21066235493694616
-4.1906690669066915,0.2107940745146883
-4.187668766876688,0.21092595697425728
-4.184668466846684,0.21105800261418886
-4.1816681668166815,0.21119021173374058
-4.178667866786679,0.21132258463289094
-4.175667566756676,0.21145512161234178
-4.172667266726673,0.21158782297352344
-4.16966696669667,0.21172068901859448
-4.166666666666667,0.21185372005044084
-4.163666366636663,0.21198691637268902
-4.160666066606661,0.21212027828969307
-4.157665766576658,0.2122538061065477
-4.154665466546655,0.21238750012908836
-4.151665166516652,0.2125213606638913
-4.148664866486649,0.21265538801827538
-4.145664566456646,0.21278958250030863
-4.142664266426642,0.2129239444188032
-4.13966396639664,0.21305847408332695
-4.136663666366637,0.21319317180419806
-4.133663366336634,0.21332803789248977
-4.1306630663066315,0.2134630726600339
-4.127662766276628,0.21359827641942092
-4.124662466246624,0.2137336494840053
-4.1216621662166215,0.2138691921679028
-4.118661866186619,0.21400490478599707
-4.115661566156616,0.21414078765394334
-4.112661266126613,0.2142768410881643
-4.10966096609661,0.21441306540585856
-4.106660666066607,0.2145494609249993
-4.103660366036603,0.21468602796433875
-4.100660066006601,0.21482276684340898
-4.097659765976598,0.21495967788252546
-4.094659465946595,0.2150967614027902
-4.091659165916592,0.2152340177260894
-4.088658865886589,0.21537144717510331
-4.085658565856586,0.21550905007330168
-4.082658265826582,0.21564682674495037
-4.07965796579658,0.21578477751511232
-4.076657665766577,0.21592290270965095
-4.073657365736574,0.21606120265523013
-4.0706570657065715,0.21619967767931697
-4.067656765676568,0.21633832811019035
-4.064656465646564,0.21647715427693448
-4.0616561656165615,0.2166161565094463
-4.058655865586559,0.2167553351384372
-4.055655565556556,0.21689469049543567
-4.052655265526553,0.2170342229127889
-4.04965496549655,0.2171739327236656
-4.046654665466547,0.21731382026206061
-4.043654365436543,0.21745388586279318
-4.040654065406541,0.21759412986151264
-4.037653765376538,0.2177345525946988
-4.034653465346535,0.21787515439967017
-4.031653165316532,0.2180159356145749
-4.028652865286529,0.2181568965784107
-4.025652565256526,0.21829803763100472
-4.022652265226522,0.21843935911304022
-4.01965196519652,0.21858086136604074
-4.016651665166517,0.218722544732381
-4.013651365136514,0.21886440955528957
-4.0106510651065115,0.21900645617884773
-4.007650765076508,0.21914868494799705
-4.004650465046504,0.21929109620853482
-4.0016501650165015,0.21943369030712637
-3.9986498649864988,0.21957646759129956
-3.995649564956496,0.21971942840945283
-3.992649264926493,0.21986257311085056
-3.9896489648964897,0.22000590204563447
-3.986648664866487,0.2201494155648222
-3.9836483648364838,0.2202931140203094
-3.980648064806481,0.22043699776487324
-3.977647764776478,0.2205810671521748
-3.9746474647464747,0.22072532253676388
-3.971647164716472,0.22086976427407815
-3.9686468646864688,0.22101439272044893
-3.965646564656466,0.22115920823310173
-3.962646264626463,0.22130421117016136
-3.9596459645964597,0.2214494018906513
-3.956645664566457,0.22159478075450162
-3.9536453645364538,0.22174034812254656
-3.950645064506451,0.22188610435652975
-3.947644764476448,0.22203204981910668
-3.9446444644464447,0.2221781848738489
-3.941644164416442,0.22232450988524283
-3.9386438643864388,0.22247102521870105
-3.935643564356436,0.2226177312405525
-3.932643264326433,0.22276462831805577
-3.9296429642964297,0.22291171681939928
-3.926642664266427,0.22305899711370175
-3.9236423642364238,0.22320646957101817
-3.920642064206421,0.22335413456233955
-3.917641764176418,0.223501992459599
-3.9146414641464147,0.22365004363567337
-3.911641164116412,0.22379828846438427
-3.9086408640864088,0.22394672732050547
-3.905640564056406,0.22409536057976093
-3.902640264026403,0.2242441886188317
-3.8996399639963997,0.22439321181535618
-3.896639663966397,0.22454243054793468
-3.8936393639363938,0.2246918451961329
-3.890639063906391,0.22484145614048073
-3.887638763876388,0.22499126376248144
-3.8846384638463847,0.22514126844461255
-3.881638163816382,0.2252914705703264
-3.8786378637863788,0.22544187052405454
-3.875637563756376,0.22559246869121283
-3.872637263726373,0.22574326545820142
-3.8696369636963697,0.22589426121241127
-3.866636663666367,0.2260454563422233
-3.8636363636363638,0.22619685123701425
-3.860636063606361,0.22634844628715908
-3.857635763576358,0.2265002418840364
-3.8546354635463547,0.22665223842002571
-3.851635163516352,0.22680443628851593
-3.8486348634863488,0.22695683588390647
-3.845634563456346,0.2271094376016122
-3.842634263426343,0.22726224183806373
-3.8396339633963397,0.22741524899071291
-3.836633663366337,0.22756845945803547
-3.8336333633363338,0.22772187363953234
-3.830633063306331,0.22787549193573617
-3.827632763276328,0.2280293147482148
-3.8246324632463247,0.22818334247956865
-3.821632163216322,0.2283375755334445
-3.8186318631863188,0.2284920143145231
-3.815631563156316,0.22864665922854022
-3.812631263126313,0.22880151068227852
-3.8096309630963097,0.22895656908357345
-3.806630663066307,0.22911183484131778
-3.8036303630363038,0.22926730836546436
-3.800630063006301,0.22942299006702763
-3.797629762976298,0.22957888035809457
-3.7946294629462947,0.22973497965181247
-3.791629162916292,0.22989128836241143
-3.7886288628862888,0.23004780690519383
-3.785628562856286,0.23020453569654403
-3.782628262826283,0.23036147515392935
-3.7796279627962797,0.2305186256959046
-3.776627662766277,0.23067598774211603
-3.7736273627362737,0.2308335617133043
-3.770627062706271,0.2309913480313057
-3.767626762676268,0.23114934711906146
-3.7646264626462647,0.2313075594006154
-3.761626162616262,0.2314659853011178
-3.7586258625862587,0.23162462524683697
-3.755625562556256,0.23178347966514876
-3.752625262526253,0.23194254898455416
-3.7496249624962497,0.23210183363467513
-3.746624662466247,0.23226133404625718
-3.7436243624362437,0.23242105065118035
-3.740624062406241,0.23258098388245504
-3.737623762376238,0.23274113417423034
-3.7346234623462347,0.2329015019617957
-3.731623162316232,0.2330620876815826
-3.7286228622862287,0.23322289177117517
-3.725622562256226,0.2333839146693075
-3.722622262226223,0.23354515681586782
-3.7196219621962197,0.23370661865190442
-3.716621662166217,0.23386830061963165
-3.7136213621362137,0.2340302031624278
-3.710621062106211,0.23419232672484094
-3.707620762076208,0.23435467175259486
-3.7046204620462047,0.23451723869259228
-3.701620162016202,0.23468002799291746
-3.6986198619861987,0.23484304010283963
-3.695619561956196,0.23500627547281927
-3.692619261926193,0.23516973455450968
-3.6896189618961897,0.23533341780075975
-3.686618661866187,0.23549732566562295
-3.6836183618361837,0.2356614586043571
-3.680618061806181,0.23582581707342717
-3.677617761776178,0.23599040153051462
-3.6746174617461747,0.23615521243451293
-3.671617161716172,0.2363202502455423
-3.6686168616861687,0.23648551542494417
-3.665616561656166,0.2366510084352902
-3.662616261626163,0.23681672974038603
-3.6596159615961597,0.2369826798052703
-3.656615661566157,0.2371488590962285
-3.6536153615361537,0.23731526808078673
-3.650615061506151,0.23748190722772372
-3.647614761476148,0.23764877700706513
-3.644614461446145,0.23781587789010472
-3.641614161416142,0.23798321034938738
-3.6386138613861387,0.23815077485872782
-3.635613561356136,0.23831857189321376
-3.632613261326133,0.23848660192920007
-3.62961296129613,0.23865486544432443
-3.626612661266127,0.23882336291750578
-3.6236123612361237,0.23899209482895
-3.620612061206121,0.23916106166015194
-3.617611761176118,0.23933026389390402
-3.614611461146115,0.23949970201429638
-3.611611161116112,0.2396693765067228
-3.6086108610861087,0.2398392878578852
-3.605610561056106,0.24000943655579718
-3.602610261026103,0.2401798230897903
-3.5996099609961,0.24035044795051522
-3.596609660966097,0.2405213116299498
-3.5936093609360937,0.2406924146213982
-3.590609060906091,0.24086375741950097
-3.587608760876088,0.24103534052023756
-3.584608460846085,0.24120716442092918
-3.581608160816082,0.24137922962024472
-3.5786078607860787,0.24155153661820403
-3.575607560756076,0.24172408591618377
-3.572607260726073,0.24189687801692208
-3.56960696069607,0.2420699134245208
-3.566606660666067,0.24224319264445243
-3.5636063606360637,0.24241671618356367
-3.560606060606061,0.24259048455008042
-3.557605760576058,0.24276449825361107
-3.554605460546055,0.2429387578051541
-3.551605160516052,0.24311326371709813
-3.5486048604860487,0.243288016503231
-3.545604560456046,0.24346301667874148
-3.542604260426043,0.24363826476022613
-3.53960396039604,0.24381376126569143
-3.536603660366037,0.24398950671456285
-3.5336033603360337,0.24416550162768352
-3.530603060306031,0.24434174652732102
-3.527602760276028,0.24451824193717908
-3.524602460246025,0.24469498838239048
-3.521602160216022,0.24487198638953317
-3.5186018601860187,0.24504923648662516
-3.515601560156016,0.24522673920313687
-3.512601260126013,0.24540449506999154
-3.50960096009601,0.2455825046195745
-3.506600660066007,0.24576076838573246
-3.5036003600360037,0.2459392869037817
-3.500600060006001,0.24611806071051517
-3.497599759975998,0.2462970903442035
-3.494599459945995,0.24647637634459788
-3.4915991599159915,0.2466559192529438
-3.4885988598859887,0.2468357196119788
-3.485598559855986,0.24701577796593988
-3.4825982598259833,0.24719609486056612
-3.4795979597959796,0.2473766708431093
-3.476597659765977,0.24755750646233274
-3.473597359735974,0.24773860226851938
-3.4705970597059705,0.24791995881348072
-3.467596759675968,0.2481015766505522
-3.464596459645965,0.24828345633460697
-3.4615961596159615,0.24846559842206048
-3.4585958595859587,0.24864800347086952
-3.455595559555956,0.24883067204054443
-3.4525952595259533,0.24901360469215011
-3.4495949594959496,0.2491968019883119
-3.446594659465947,0.2493802644932243
-3.443594359435944,0.24956399277265046
-3.4405940594059405,0.2497479873939337
-3.437593759375938,0.24993224892599622
-3.434593459345935,0.2501167779393503
-3.4315931593159315,0.250301575006102
-3.4285928592859287,0.25048664069995547
-3.425592559255926,0.2506719755962184
-3.4225922592259233,0.25085758027180766
-3.4195919591959196,0.25104345530525707
-3.416591659165917,0.25122960127672117
-3.413591359135914,0.2514160187679778
-3.4105910591059105,0.2516027083624398
-3.407590759075908,0.2517896706451554
-3.404590459045905,0.25197690620281593
-3.4015901590159014,0.25216441562376285
-3.3985898589858987,0.25235219949798976
-3.395589558955896,0.25254025841715105
-3.3925892589258932,0.2527285929745669
-3.3895889588958896,0.25291720376522836
-3.386588658865887,0.25310609138580387
-3.383588358835884,0.25329525643464473
-3.3805880588058805,0.25348469951178987
-3.377587758775878,0.2536744212189742
-3.374587458745875,0.25386442215963045
-3.3715871587158714,0.2540547029389004
-3.3685868586858687,0.2542452641636355
-3.365586558655866,0.25443610644240705
-3.3625862586258632,0.2546272303855075
-3.3595859585958596,0.25481863660496185
-3.356585658565857,0.25501032571452864
-3.353585358535854,0.2552022983297088
-3.3505850585058505,0.255394555067752
-3.347584758475848,0.25558709654766
-3.344584458445845,0.2557799233901943
-3.3415841584158414,0.2559730362178855
-3.3385838583858387,0.25616643565503305
-3.335583558355836,0.2563601223277156
-3.3325832583258332,0.2565540968637964
-3.3295829582958296,0.2567483598929276
-3.326582658265827,0.25694291204656183
-3.323582358235824,0.25713775395795085
-3.3205820582058205,0.2573328862621586
-3.317581758175818,0.25752830959606204
-3.314581458145815,0.2577240245983625
-3.3115811581158114,0.25792003190958884
-3.3085808580858087,0.25811633217210195
-3.305580558055806,0.25831292603010836
-3.3025802580258032,0.25850981412965857
-3.2995799579957996,0.25870699711865836
-3.296579657965797,0.2589044756468735
-3.293579357935794,0.2591022503659369
-3.2905790579057905,0.25930032192935476
-3.287578757875788,0.25949869099251355
-3.284578457845785,0.25969735821268497
-3.2815781578157814,0.25989632424903586
-3.2785778577857787,0.2600955897626308
-3.275577557755776,0.2602951554164421
-3.2725772577257732,0.2604950218753555
-3.2695769576957696,0.26069518980617623
-3.266576657665767,0.2608956598776345
-3.263576357635764,0.26109643276039685
-3.2605760576057605,0.26129750912706656
-3.257575757575758,0.26149888965219775
-3.254575457545755,0.2617005750122954
-3.2515751575157514,0.2619025658858252
-3.2485748574857487,0.2621048629532227
-3.245574557455746,0.262307466896896
-3.2425742574257432,0.2625103784012361
-3.2395739573957396,0.262713598152622
-3.236573657365737,0.2629171268394268
-3.233573357335734,0.2631209651520283
-3.2305730573057305,0.26332511378281376
-3.227572757275728,0.2635295734261848
-3.224572457245725,0.26373434477857155
-3.2215721572157214,0.2639394285384294
-3.2185718571857187,0.26414482540625717
-3.215571557155716,0.26435053608459613
-3.2125712571257132,0.26455656127804245
-3.2095709570957096,0.2647629016932497
-3.206570657065707,0.2649695580389411
-3.203570357035704,0.26517653102591365
-3.2005700570057005,0.2653838213670471
-3.197569756975698,0.26559142977730893
-3.194569456945695,0.26579935697376583
-3.1915691569156914,0.26600760367558746
-3.1885688568856887,0.26621617060405633
-3.185568556855686,0.2664250584825731
-3.1825682568256832,0.26663426803666596
-3.1795679567956796,0.2668437999939983
-3.176567656765677,0.2670536550843759
-3.173567356735674,0.26726383403975257
-3.1705670567056705,0.26747433759424044
-3.167566756675668,0.26768516648411966
-3.164566456645665,0.26789632144783887
-3.1615661566156614,0.2681078032260302
-3.1585658565856587,0.268319612561514
-3.155565556555656,0.268531750199307
-3.1525652565256532,0.26874421688662936
-3.1495649564956496,0.2689570133729147
-3.146564656465647,0.26917014040981646
-3.143564356435644,0.2693835987512168
-3.1405640564056405,0.26959738915323095
-3.137563756375638,0.26981151237422385
-3.134563456345635,0.27002596917480753
-3.1315631563156314,0.2702407603178568
-3.1285628562856287,0.27045588656851527
-3.125562556255626,0.27067134869420195
-3.1225622562256232,0.2708871474646219
-3.1195619561956196,0.27110328365177283
-3.116561656165617,0.2713197580299543
-3.113561356135614,0.2715365713757742
-3.1105610561056105,0.271753724468161
-3.1075607560756078,0.271971218088367
-3.104560456045605,0.27218905301998225
-3.1015601560156014,0.2724072300489363
-3.0985598559855987,0.2726257499635143
-3.095559555955596,0.2728446135543611
-3.092559255925593,0.27306382161448806
-3.0895589558955896,0.27328337493928545
-3.086558655865587,0.27350327432653104
-3.083558355835584,0.2737235205763964
-3.0805580558055805,0.2739441144914552
-3.0775577557755778,0.2741650568766951
-3.074557455745575,0.27438634853952476
-3.0715571557155714,0.2746079902897822
-3.0685568556855687,0.27482998293974326
-3.065556555655566,0.27505232730413326
-3.062556255625563,0.27527502420013267
-3.0595559555955596,0.275498074447388
-3.056555655565557,0.27572147886801923
-3.053555355535554,0.27594523828663187
-3.0505550555055505,0.2761693535303218
-3.0475547554755478,0.27639382542868857
-3.044554455445545,0.27661865481383996
-3.0415541554155414,0.27684384252040695
-3.0385538553855387,0.27706938938554676
-3.035553555355536,0.27729529624895777
-3.032553255325533,0.27752156395288374
-3.0295529552955296,0.27774819334212775
-3.026552655265527,0.27797518526405857
-3.023552355235524,0.2782025405686196
-3.0205520552055205,0.27843026010834215
-3.0175517551755178,0.2786583447383509
-3.014551455145515,0.2788867953163751
-3.0115511551155114,0.27911561270275964
-3.0085508550855087,0.27934479776046994
-3.005550555055506,0.27957435135510794
-3.002550255025503,0.27980427435491595
-2.9995499549954996,0.28003456763079243
-2.996549654965497,0.28026523205629505
-2.993549354935494,0.2804962685076556
-2.9905490549054905,0.28072767786378783
-2.9875487548754878,0.2809594610062975
-2.984548454845485,0.28119161881949406
-2.9815481548154814,0.2814241521903968
-2.9785478547854787,0.28165706200874746
-2.975547554755476,0.28189034916702205
-2.972547254725473,0.28212401456043723
-2.9695469546954696,0.28235805908696276
-2.966546654665467,0.2825924836473314
-2.963546354635464,0.28282728914504884
-2.9605460546054605,0.28306247648640237
-2.9575457545754578,0.283298046580476
-2.954545454545455,0.28353400033915543
-2.9515451545154514,0.28377033867714224
-2.9485448544854487,0.28400706251196306
-2.945544554455446,0.28424417276397745
-2.942544254425443,0.2844816703563942
-2.9395439543954396,0.28471955621527556
-2.936543654365437,0.2849578312695555
-2.933543354335434,0.2851964964510411
-2.9305430543054305,0.2854355526944322
-2.9275427542754278,0.28567500093732445
-2.924542454245425,0.28591484212022666
-2.9215421542154214,0.2861550771865682
-2.9185418541854187,0.28639570708270917
-2.915541554155416,0.28663673275795487
-2.912541254125413,0.2868781551645634
-2.9095409540954096,0.2871199752577581
-2.906540654065407,0.28736219399574087
-2.903540354035404,0.2876048123396966
-2.9005400540054005,0.28784783125381225
-2.8975397539753978,0.2880912517052849
-2.894539453945395,0.2883350746643308
-2.8915391539153923,0.28857930110420027
-2.8885388538853887,0.28882393200118794
-2.885538553855386,0.289068968334642
-2.882538253825383,0.2893144110869799
-2.8795379537953796,0.28956026124369566
-2.876537653765377,0.28980651979337557
-2.873537353735374,0.2900531877277052
-2.8705370537053705,0.29030026604148595
-2.8675367536753678,0.29054775573264097
-2.864536453645365,0.29079565780223654
-2.8615361536153623,0.2910439732544805
-2.8585358535853587,0.2912927030967471
-2.855535553555356,0.29154184833958025
-2.852535253525353,0.2917914099967093
-2.8495349534953496,0.29204138908506094
-2.846534653465347,0.2922917866247698
-2.843534353435344,0.2925426036391929
-2.8405340534053405,0.2927938411549183
-2.8375337533753378,0.29304550020178244
-2.834533453345335,0.2932975818128774
-2.8315331533153323,0.293550087024566
-2.8285328532853287,0.2938030168764943
-2.825532553255326,0.2940563724116027
-2.822532253225323,0.29431015467613836
-2.8195319531953196,0.29456436471967135
-2.816531653165317,0.2948190035951025
-2.813531353135314,0.2950740723586785
-2.8105310531053105,0.2953295720700046
-2.8075307530753078,0.29558550379205645
-2.804530453045305,0.2958418685911957
-2.8015301530153023,0.2960986675371773
-2.7985298529852987,0.2963559017031693
-2.795529552955296,0.29661357216576134
-2.792529252925293,0.29687168000497927
-2.7895289528952896,0.2971302263042964
-2.786528652865287,0.2973892121506512
-2.783528352835284,0.29764863863445506
-2.7805280528052805,0.2979085068496098
-2.7775277527752777,0.2981688178935183
-2.774527452745275,0.2984295728671003
-2.7715271527152723,0.2986907728748032
-2.7685268526852687,0.2989524190246174
-2.765526552655266,0.29921451242809166
-2.762526252625263,0.29947705420034065
-2.7595259525952596,0.2997400454600659
-2.756525652565257,0.300003487329565
-2.753525352535254,0.30026738093474753
-2.7505250525052505,0.30053172740514655
-2.7475247524752477,0.3007965278739357
-2.744524452445245,0.30106178347794194
-2.7415241524152423,0.3013274953576567
-2.7385238523852387,0.3015936646572573
-2.735523552355236,0.3018602925246123
-2.732523252325233,0.30212738011130197
-2.7295229522952296,0.3023949285726303
-2.726522652265227,0.30266293906763947
-2.723522352235224,0.30293141275912616
-2.7205220522052205,0.30320035081365176
-2.7175217521752177,0.30346975440156165
-2.714521452145215,0.3037396246969971
-2.7115211521152123,0.30400996287791116
-2.7085208520852087,0.30428077012608246
-2.705520552055206,0.30455204762713095
-2.702520252025203,0.30482379657053227
-2.6995199519951996,0.3050960181496324
-2.696519651965197,0.3053687135616638
-2.693519351935194,0.30564188400775955
-2.6905190519051905,0.3059155306929689
-2.6875187518751877,0.3061896548262718
-2.684518451845185,0.3064642576205946
-2.6815181518151823,0.30673934029282796
-2.6785178517851786,0.30701490406383675
-2.675517551755176,0.30729095015847957
-2.672517251725173,0.30756747980562427
-2.6695169516951696,0.30784449423816146
-2.666516651665167,0.30812199469302287
-2.663516351635164,0.3083999824111937
-2.6605160516051605,0.3086784586377329
-2.6575157515751577,0.3089574246217845
-2.654515451545155,0.30923688161659596
-2.6515151515151523,0.3095168308795349
-2.6485148514851486,0.3097972736721036
-2.645514551455146,0.3100782112599539
-2.642514251425143,0.31035964491290935
-2.6395139513951396,0.3106415759049745
-2.636513651365137,0.3109240055143549
-2.633513351335134,0.3112069350234731
-2.6305130513051305,0.31149036571898453
-2.6275127512751277,0.31177429889179487
-2.624512451245125,0.3120587358370785
-2.6215121512151223,0.31234367785428924
-2.6185118511851186,0.3126291262471834
-2.615511551155116,0.31291508232383486
-2.612511251125113,0.3132015473966498
-2.6095109510951096,0.31348852278238765
-2.606510651065107,0.3137760098021745
-2.603510351035104,0.3140640097815218
-2.6005100510051005,0.31435252405034503
-2.5975097509750977,0.31464155394297777
-2.594509450945095,0.31493110079819314
-2.5915091509150923,0.3152211659592176
-2.5885088508850886,0.3155117507737516
-2.585508550855086,0.315802856593984
-2.582508250825083,0.31609448477661184
-2.5795079507950796,0.31638663668285966
-2.576507650765077,0.31667931367849345
-2.573507350735074,0.3169725171338416
-2.5705070507050705,0.3172662484238123
-2.5675067506750677,0.317560508927911
-2.564506450645065,0.3178553000302581
-2.5615061506150623,0.31815062311961106
-2.5585058505850586,0.31844647958937644
-2.555505550555056,0.318742870837633
-2.552505250525053,0.31903979826714984
-2.5495049504950495,0.31933726328540263
-2.546504650465047,0.3196352673045945
-2.543504350435044,0.3199338117416741
-2.5405040504050405,0.3202328980183545
-2.5375037503750377,0.3205325275611309
-2.534503450345035,0.32083270180130247
-2.5315031503150323,0.32113342217498786
-2.5285028502850286,0.3214346901231472
-2.525502550255026,0.3217365070916001
-2.522502250225023,0.3220388745310452
-2.5195019501950195,0.3223417938970805
-2.516501650165017,0.3226452666502205
-2.513501350135014,0.3229492942559181
-2.5105010501050105,0.3232538781845831
-2.5075007500750077,0.32355901991160285
-2.504500450045005,0.3238647209173612
-2.5015001500150023,0.3241709826872591
-2.4984998499849986,0.3244778067117333
-2.495499549954996,0.3247851944862797
-2.492499249924993,0.32509314751146867
-2.4894989498949895,0.32540166729297
-2.486498649864987,0.32571075534157046
-2.483498349834984,0.32602041317319547
-2.4804980498049805,0.3263306423089275
-2.4774977497749777,0.3266414442750317
-2.474497449744975,0.32695282060297126
-2.4714971497149723,0.3272647728294305
-2.4684968496849686,0.32757730249633654
-2.465496549654966,0.3278904111508781
-2.462496249624963,0.3282041003455276
-2.4594959495949595,0.32851837163806713
-2.456495649564957,0.3288332265916
-2.453495349534954,0.3291486667745788
-2.4504950495049505,0.3294646937608271
-2.4474947494749477,0.32978130912955766
-2.444494449444945,0.33009851446539573
-2.4414941494149422,0.3304163113584033
-2.4384938493849386,0.3307347014040955
-2.435493549354936,0.33105368620346676
-2.432493249324933,0.33137326736301237
-2.4294929492949295,0.33169344649474863
-2.426492649264927,0.3320142252162364
-2.423492349234924,0.33233560515060406
-2.4204920492049204,0.33265758792657035
-2.4174917491749177,0.3329801751784623
-2.414491449144915,0.3333033685462435
-2.4114911491149122,0.3336271696755343
-2.4084908490849086,0.3339515802176361
-2.405490549054906,0.33427660182954994
-2.402490249024903,0.334602236174007
-2.3994899489948995,0.33492848491948307
-2.396489648964897,0.33525534974022814
-2.393489348934894,0.3355828323162872
-2.3904890489048904,0.33591093433352504
-2.3874887488748877,0.3362396574836459
-2.384488448844885,0.336569003464225
-2.3814881488148822,0.3368989739787218
-2.3784878487848786,0.3372295707365117
-2.375487548754876,0.3375607954529078
-2.372487248724873,0.3378926498491839
-2.3694869486948695,0.3382251356526001
-2.366486648664867,0.33855825459642425
-2.363486348634864,0.3388920084199615
-2.3604860486048604,0.3392263988685724
-2.3574857485748577,0.33956142769370234
-2.354485448544855,0.33989709665290374
-2.3514851485148522,0.34023340750986175
-2.3484848484848486,0.34057036203441976
-2.345484548454846,0.34090796200260154
-2.342484248424843,0.3412462091966389
-2.3394839483948395,0.3415851054049978
-2.336483648364837,0.3419246524224006
-2.333483348334834,0.342264852049853
-2.3304830483048304,0.3426057060946693
-2.3274827482748277,0.3429472163704991
-2.324482448244825,0.3432893846973518
-2.3214821482148222,0.34363221290162144
-2.3184818481848186,0.3439757028161168
-2.315481548154816,0.3443198562800813
-2.312481248124813,0.3446646751392252
-2.3094809480948095,0.34501016124574907
-2.306480648064807,0.3453563164583673
-2.303480348034804,0.3457031426423412
-2.3004800480048004,0.3460506416695007
-2.2974797479747977,0.3463988154182719
-2.294479447944795,0.34674766577370525
-2.2914791479147922,0.34709719462750044
-2.2884788478847886,0.3474474038780376
-2.285478547854786,0.34779829543039725
-2.282478247824783,0.3481498711963969
-2.2794779477947795,0.34850213309461064
-2.276477647764777,0.34885508305039914
-2.273477347734774,0.3492087229959395
-2.2704770477047704,0.34956305487025197
-2.2674767476747677,0.349918080619224
-2.264476447644765,0.35027380219564447
-2.2614761476147622,0.3506302215592273
-2.2584758475847586,0.3509873406766415
-2.255475547554756,0.3513451615215399
-2.252475247524753,0.351703686074586
-2.2494749474947495,0.3520629163234835
-2.246474647464747,0.35242285426300646
-2.243474347434744,0.352783501895025
-2.2404740474047404,0.3531448612285371
-2.2374737473747377,0.35350693427969604
-2.234473447344735,0.3538697230718411
-2.2314731473147322,0.3542332296355234
-2.2284728472847286,0.35459745600854264
-2.225472547254726,0.3549624042359668
-2.222472247224723,0.35532807637017044
-2.2194719471947195,0.35569447447085956
-2.216471647164717,0.3560616006051031
-2.213471347134714,0.3564294568473644
-2.2104710471047104,0.3567980452795284
-2.2074707470747077,0.3571673679909334
-2.204470447044705,0.35753742707840297
-2.2014701470147022,0.35790822464627464
-2.1984698469846986,0.3582797628064304
-2.195469546954696,0.35865204367833037
-2.192469246924693,0.35902506938903844
-2.1894689468946895,0.3593988420732599
-2.186468646864687,0.3597733638733673
-2.183468346834684,0.3601486369394341
-2.1804680468046804,0.36052466342926603
-2.1774677467746777,0.36090144550843345
-2.174467446744675,0.36127898535030045
-2.1714671467146722,0.3616572851360596
-2.1684668466846686,0.3620363470547628
-2.165466546654666,0.36241617330335174
-2.162466246624663,0.362796766086694
-2.1594659465946595,0.3631781276176121
-2.156465646564657,0.3635602601169152
-2.153465346534654,0.3639431658134364
-2.1504650465046504,0.36432684694406287
-2.1474647464746477,0.36471130575376537
-2.144464446444645,0.36509654449563744
-2.1414641464146422,0.3654825654309242
-2.1384638463846386,0.3658693708290581
-2.135463546354636,0.36625696296768967
-2.132463246324633,0.36664534413272487
-2.1294629462946295,0.36703451661835446
-2.1264626462646268,0.3674244827270919
-2.123462346234624,0.36781524476980415
-2.1204620462046204,0.36820680506574793
-2.1174617461746177,0.36859916594260245
-2.114461446144615,0.3689923297365043
-2.111461146114612,0.36938629879208335
-2.1084608460846086,0.36978107546249456
-2.105460546054606,0.37017666210945543
-2.102460246024603,0.37057306110327903
-2.0994599459945995,0.370970274822911
-2.0964596459645968,0.37136830565596185
-2.093459345934594,0.37176715599874505
-2.0904590459045904,0.3721668282563127
-2.0874587458745877,0.37256732484248767
-2.084458445844585,0.3729686481799026
-2.081458145814582,0.3733708007000351
-2.0784578457845786,0.3737737848432428
-2.075457545754576,0.3741776030587997
-2.072457245724573,0.37458225780493515
-2.0694569456945695,0.3749877515488654
-2.0664566456645668,0.37539408676683395
-2.063456345634564,0.37580126594414737
-2.0604560456045604,0.37620929157521227
-2.0574557455745577,0.37661816616356963
-2.054455445544555,0.3770278922219369
-2.051455145514552,0.3774384722722417
-2.0484548454845486,0.37784990884565955
-2.045454545454546,0.37826220448265296
-2.042454245424543,0.378675361733007
-2.0394539453945395,0.3790893831558696
-2.0364536453645368,0.37950427131978737
-2.033453345334534,0.37992002880274434
-2.0304530453045304,0.3803366581922016
-2.0274527452745277,0.38075416208513313
-2.024452445244525,0.3811725430880667
-2.021452145214522,0.3815918038171216
-2.0184518451845186,0.38201194689804624
-2.015451545154516,0.38243297496626116
-2.012451245124513,0.3828548906668904
-2.0094509450945095,0.3832776966548111
-2.0064506450645068,0.38370139559468375
-2.003450345034504,0.3841259901609967
-2.0004500450045004,0.38455148303810377
-1.9974497449744977,0.38497787692026597
-1.994449444944495,0.3854051745116898
-1.9914491449144922,0.3858333785265664
-1.9884488448844886,0.3862624916891145
-1.9854485448544859,0.38669251673361993
-1.9824482448244831,0.3871234564044746
-1.9794479447944795,0.38755531345621824
-1.9764476447644768,0.3879880906535793
-1.973447344734474,0.3884217907715174
-1.9704470447044704,0.3888564165952599
-1.9674467446744677,0.3892919709203476
-1.964446444644465,0.3897284565526736
-1.9614461446144622,0.39016587630852645
-1.9584458445844586,0.39060423301463165
-1.9554455445544559,0.3910435295081902
-1.9524452445244531,0.3914837686369256
-1.9494449444944495,0.3919249532591215
-1.9464446444644468,0.3923670862436669
-1.943444344434444,0.39281017047009636
-1.9404440444044404,0.39325420882863527
-1.9374437443744377,0.3936992042202381
-1.934443444344435,0.39414515955663476
-1.9314431443144322,0.39459207776037275
-1.9284428442844286,0.39503996176485906
-1.9254425442544258,0.3954888145144048
-1.9224422442244231,0.3959386389642665
-1.9194419441944195,0.3963894380806924
-1.9164416441644168,0.3968412148409623
-1.913441344134414,0.39729397223343516
-1.9104410441044104,0.39774771325758973
-1.9074407440744077,0.39820244092407103
-1.904440444044405,0.398658158254732
-1.9014401440144022,0.39911486828268034
-1.8984398439843986,0.3995725740523199
-1.8954395439543958,0.4000312786193986
-1.892439243924393,0.40049098505104924
-1.8894389438943895,0.4009516964258376
-1.8864386438643868,0.40141341583380685
-1.883438343834384,0.40187614637651886
-1.8804380438043804,0.4023398911671043
-1.8774377437743777,0.40280465333030563
-1.874437443744375,0.4032704360025217
-1.8714371437143722,0.40373724233185504
-1.8684368436843686,0.4042050754781563
-1.8654365436543658,0.4046739386130708
-1.862436243624363,0.4051438349200827
-1.8594359435943595,0.4056147675945647
-1.8564356435643568,0.4060867398438194
-1.853435343534354,0.4065597548871287
-1.8504350435043504,0.4070338159558015
-1.8474347434743477,0.4075089262932145
-1.844434443444345,0.40798508915486487
-1.8414341434143422,0.40846230780841525
-1.8384338433843386,0.4089405855337373
-1.8354335433543358,0.40941992562296375
-1.832433243324333,0.40990033138053145
-1.8294329432943295,0.41038180612323233
-1.8264326432643267,0.41086435318025605
-1.823432343234324,0.4113479758932407
-1.8204320432043204,0.4118326776163206
-1.8174317431743177,0.4123184617161718
-1.814431443144315,0.4128053315720615
-1.8114311431143122,0.41329329057589487
-1.8084308430843086,0.41378234213226317
-1.8054305430543058,0.41427248965849267
-1.802430243024303,0.4147637365846929
-1.7994299429942995,0.4152560863538022
-1.7964296429642967,0.4157495424216399
-1.793429342934294,0.41624410825695213
-1.7904290429042904,0.4167397873414614
-1.7874287428742877,0.41723658316991435
-1.784428442844285,0.4177344992501326
-1.7814281428142822,0.4182335391030582
-1.7784278427842786,0.41873370626280665
-1.7754275427542758,0.41923500427671184
-1.772427242724273,0.41973743670537744
-1.7694269426942695,0.4202410071227264
-1.7664266426642667,0.4207457191160481
-1.763426342634264,0.4212515762860504
-1.7604260426042604,0.42175858224690543
-1.7574257425742577,0.42226674062630387
-1.754425442544255,0.4227760550654992
-1.7514251425142522,0.42328652921936144
-1.7484248424842486,0.4237981667564253
-1.7454245424542458,0.4243109713589393
-1.742424242424243,0.42482494672291554
-1.7394239423942395,0.4253400965581822
-1.7364236423642367,0.42585642458842937
-1.733423342334234,0.42637393455126243
-1.7304230423042304,0.4268926301982493
-1.7274227422742277,0.4274125152949736
-1.724422442244225,0.4279335936210818
-1.7214221422142222,0.42845586897033516
-1.7184218421842186,0.4289793451506596
-1.7154215421542158,0.4295040259841952
-1.712421242124213,0.4300299153073473
-1.7094209420942095,0.430557016970837
-1.7064206420642067,0.4310853348397505
-1.703420342034204,0.4316148727935898
-1.7004200420042004,0.4321456347263238
-1.6974197419741976,0.4326776245464381
-1.694419441944195,0.43321084617698485
-1.6914191419141922,0.4337453035556347
-1.6884188418841886,0.43428100063472597
-1.6854185418541858,0.4348179413813155
-1.682418241824183,0.4353561297772285
-1.6794179417941795,0.4358955698191102
-1.6764176417641767,0.4364362655184752
-1.673417341734174,0.4369782209017592
-1.6704170417041704,0.4375214400103674
-1.6674167416741676,0.43806592690072627
-1.664416441644165,0.43861168564433395
-1.6614161416141622,0.43915872032780984
-1.6584158415841586,0.4397070350529464
-1.6554155415541558,0.4402566339367568
-1.652415241524153,0.44080752111152793
-1.6494149414941495,0.44135970072486874
-1.6464146414641467,0.44191317693976084
-1.643414341434144,0.4424679539346096
-1.6404140414041404,0.4430240359032924
-1.6374137413741376,0.4435814270552095
-1.634413441344135,0.44414013161533494
-1.6314131413141322,0.4447001538242642
-1.6284128412841286,0.44526149793826486
-1.6254125412541258,0.4458241682293277
-1.622412241224123,0.4463881689852132
-1.6194119411941195,0.446953504509505
-1.6164116411641167,0.4475201791216546
-1.613411341134114,0.448088197157034
-1.6104110411041104,0.4486575629669847
-1.6074107410741076,0.44922828091886396
-1.604410441044105,0.4498003553960972
-1.6014101410141022,0.4503737907982238
-1.5984098409840986,0.45094859154094835
-1.5954095409540958,0.45152476205618586
-1.592409240924093,0.45210230679211305
-1.5894089408940895,0.45268123021321616
-1.5864086408640867,0.45326153680033604
-1.583408340834084,0.4538432310507192
-1.5804080408040804,0.45442631747806445
-1.5774077407740776,0.4550108006125691
-1.574407440744075,0.4555966850009786
-1.5714071407140722,0.4561839752066306
-1.5684068406840685,0.4567726758095045
-1.5654065406540658,0.45736279140626573
-1.562406240624063,0.4579543266103139
-1.5594059405940595,0.4585472860518291
-1.5564056405640567,0.45914167437781406
-1.553405340534054,0.45973749625214566
-1.5504050405040504,0.4603347563556158
-1.5474047404740476,0.4609334593859777
-1.544404440444045,0.4615336100579911
-1.5414041404140422,0.46213521310346695
-1.5384038403840385,0.4627382732713113
-1.5354035403540358,0.4633427953275683
-1.532403240324033,0.4639487840554653
-1.5294029402940295,0.46455624425545516
-1.5264026402640267,0.46516518074525903
-1.523402340234024,0.4657755983599099
-1.5204020402040204,0.4663875019517949
-1.5174017401740176,0.46700089639069403
-1.514401440144015,0.467615786563826
-1.5114011401140122,0.4682321773758868
-1.5084008400840085,0.4688500737490901
-1.5054005400540058,0.469469480623209
-1.502400240024003,0.4700904029556146
-1.4993999399939995,0.47071284572131517
-1.4963996399639967,0.47133681391299703
-1.493399339933994,0.47196231254106025
-1.4903990399039904,0.47258934663365837
-1.4873987398739876,0.4732179212367346
-1.484398439843985,0.4738480414140615
-1.4813981398139822,0.47447971224727353
-1.4783978397839785,0.4751129388359058
-1.4753975397539758,0.475747726297428
-1.472397239723973,0.47638407976728014
-1.4693969396939695,0.4770220043989076
-1.4663966396639667,0.4776615053637908
-1.463396339633964,0.47830258785148283
-1.4603960396039604,0.47894525706963964
-1.4573957395739576,0.47958951824405155
-1.454395439543955,0.48023537661867605
-1.4513951395139522,0.48088283745566607
-1.4483948394839485,0.4815319060354013
-1.4453945394539458,0.48218258765651745
-1.442394239423943,0.4828348876359322
-1.4393939393939394,0.48348881130887644
-1.4363936393639367,0.484144364028918
-1.433393339333934,0.48480155116799
-1.4303930393039304,0.48546037811641385
-1.4273927392739276,0.4861208502829262
-1.424392439243925,0.4867829730947008
-1.4213921392139222,0.48744675199737225
-1.4183918391839185,0.48811219245505755
-1.4153915391539158,0.4887792999503773
-1.412391239123913,0.489448079984475
-1.4093909390939094,0.49011853807703903
-1.4063906390639067,0.4907906797663177
-1.403390339033904,0.4914645106091379
-1.4003900390039004,0.49214003618092217
-1.3973897389738976,0.4928172620757026
-1.3943894389438949,0.49349619390613525
-1.3913891389138922,0.494176837303516
-1.3883888388838885,0.49485919791778815
-1.3853885388538858,0.4955432814175581
-1.382388238823883,0.4962290934901013
-1.3793879387938794,0.4969166398413738
-1.3763876387638767,0.49760592619601746
-1.373387338733874,0.4982969582973702
-1.3703870387038704,0.4989897419074662
-1.3673867386738676,0.49968428280704247
-1.3643864386438649,0.4998096703768635
-1.3613861386138622,0.49946037896358014
-1.3583858385838585,0.49910995415308385
-1.3553855385538558,0.4987583906213513
-1.352385238523853,0.49840568301217514
-1.3493849384938494,0.49805182593693065
-1.3463846384638467,0.49769681397433957
-1.343384338433844,0.4973406416702313
-1.3403840384038412,0.49698330353730363
-1.3373837383738376,0.49662479405487975
-1.3343834383438349,0.496265107668665
-1.3313831383138321,0.49590423879049983
-1.3283828382838285,0.4955421817981115
-1.3253825382538258,0.4951789310348647
-1.322382238223823,0.49481448080950774
-1.3193819381938194,0.49444882539591845
-1.3163816381638167,0.4940819590328481
-1.313381338133814,0.4937138759236611
-1.3103810381038112,0.4933445702360749
-1.3073807380738076,0.49297403610189605
-1.3043804380438049,0.49260226761675513
-1.3013801380138021,0.4922292588398384
-1.2983798379837985,0.491855003793618
-1.2953795379537958,0.4914794964635796
-1.292379237923793,0.49110273079794725
-1.2893789378937894,0.49072470070740676
-1.2863786378637867,0.49034540006482624
-1.283378337833784,0.48996482270497427
-1.2803780378037812,0.4895829624242354
-1.2773777377737776,0.4891998129803236
-1.2743774377437749,0.4888153680919941
-1.2713771377137721,0.48842962143875035
-1.2683768376837685,0.48804256666055085
-1.2653765376537658,0.48765419735751286
-1.262376237623763,0.48726450708961255
-1.2593759375937594,0.4868734893763835
-1.2563756375637567,0.4864811376966131
-1.253375337533754,0.486087445488035
-1.2503750375037512,0.48569240614701975
-1.2473747374737476,0.4852960130282624
-1.2443744374437449,0.4848982594444686
-1.2413741374137421,0.4844991386660357
-1.2383738373837385,0.48409864392073326
-1.2353735373537358,0.48369676839338
-1.232373237323733,0.4832935052255171
-1.2293729372937294,0.4828888475150806
-1.2263726372637267,0.4824827883160693
-1.223372337233724,0.4820753206382102
-1.2203720372037212,0.4816664374466215
-1.2173717371737176,0.4812561316614721
-1.2143714371437149,0.48084439615763885
-1.2113711371137121,0.48043122376435976
-1.2083708370837085,0.4800166072648852
-1.2053705370537058,0.47960053939612607
-1.202370237023703,0.4791830128482973
-1.1993699369936994,0.47876402026456055
-1.1963696369636967,0.47834355424066266
-1.193369336933694,0.47792160732457034
-1.1903690369036912,0.4774981720161025
-1.1873687368736876,0.4770732407665597
-1.1843684368436849,0.47664680597834946
-1.1813681368136821,0.47621886000460834
-1.1783678367836785,0.4757893951488217
-1.1753675367536758,0.47535840366443893
-1.172367236723673,0.47492587775448636
-1.1693669366936694,0.4744918095711753
-1.1663666366636667,0.4740561912155089
-1.163366336633664,0.4736190147368832
-1.1603660366036612,0.47318027213268626
-1.1573657365736576,0.4727399553478924
-1.1543654365436549,0.47229805627465526
-1.1513651365136521,0.4718545667518939
-1.1483648364836485,0.471409478564878
-1.1453645364536458,0.47096278344480874
-1.142364236423643,0.47051447306839445
-1.1393639363936394,0.47006453905742485
-1.1363636363636367,0.4696129729783404
-1.133363336333634,0.4691597663417967
-1.1303630363036312,0.4687049106022274
-1.1273627362736276,0.4682483971574012
-1.1243624362436249,0.46779021734797654
-1.1213621362136221,0.46733036245705073
-1.1183618361836185,0.466868823709706
-1.1153615361536158,0.46640559227255207
-1.112361236123613,0.465940659253263
-1.1093609360936094,0.4654740157001114
-1.1063606360636067,0.4650056526014982
-1.103360336033604,0.46453556088547765
-1.1003600360036012,0.4640637314192784
-1.0973597359735976,0.46359015500882045
-1.0943594359435949,0.4631148223982282
-1.0913591359135921,0.46263772426933775
-1.0883588358835885,0.4621588512412011
-1.0853585358535858,0.4616781938695862
-1.082358235823583,0.46119574264647056
-1.0793579357935794,0.46071148799953227
-1.0763576357635767,0.46022542029163654
-1.073357335733574,0.4597375298203154
-1.0703570357035712,0.45924780681724525
-1.0673567356735676,0.4587562414477186
-1.0643564356435649,0.45826282381011124
-1.0613561356135621,0.4577675439353443
-1.0583558355835585,0.45727039178634143
-1.0553555355535558,0.45677135725748275
-1.052355235523553,0.45627043017405117
-1.0493549354935494,0.4557676002916757
-1.0463546354635467,0.45526285729576943
-1.043354335433544,0.4547561908009619
-1.0403540354035412,0.4542475903505265
-1.0373537353735376,0.453737045415803
-1.0343534353435349,0.45322454539561563
-1.0313531353135321,0.4527100796156835
-1.0283528352835285,0.4521936373280279
-1.0253525352535258,0.45167520771037456
-1.022352235223523,0.45115477986554803
-1.0193519351935194,0.4506323428208627
-1.0163516351635167,0.4501078855275081
-1.013351335133514,0.44958139685992793
-1.0103510351035112,0.4490528656151937
-1.0073507350735076,0.4485222805123728
-1.0043504350435049,0.44798963019189164
-1.0013501350135021,0.44745490321489123
-0.9983498349834985,0.44691808806257827
-0.9953495349534958,0.44637917313557074
-0.992349234923493,0.44583814675323596
-0.9893489348934894,0.4452949971530238
-0.9863486348634867,0.4447497124897944
-0.9833483348334839,0.4442022808351377
-0.9803480348034812,0.4436526901766892
-0.9773477347734776,0.443100928417438
-0.9743474347434748,0.442546983375029
-0.9713471347134721,0.4419908427810591
-0.9683468346834685,0.44143249428036585
-0.9653465346534658,0.4408719254303118
-0.962346234623463,0.44030912370005965
-0.9593459345934594,0.4397440764698432
-0.9563456345634567,0.43917677103023023
-0.9533453345334539,0.4386071945813795
-0.9503450345034512,0.43803533423228996
-0.9473447344734476,0.43746117700004444
-0.9443444344434448,0.4368847098090461
-0.9413441344134421,0.43630591949024705
-0.9383438343834385,0.43572479278037063
-0.9353435343534358,0.43514131632112757
-0.932343234323433,0.4345554766584229
-0.9293429342934294,0.4339672602415573
-0.9263426342634267,0.4333766534224213
-0.9233423342334239,0.43278364245468065
-0.9203420342034212,0.432188213492956
-0.9173417341734176,0.4315903525919935
-0.9143414341434148,0.4309900457058304
-0.9113411341134121,0.4303872786869492
-0.9083408340834085,0.4297820372854281
-0.9053405340534058,0.42917430714808136
-0.902340234023403,0.4285640738175922
-0.8993399339933994,0.4279513227316386
-0.8963396339633967,0.4273360392220106
-0.8933393339333939,0.4267182085137192
-0.8903390339033912,0.4260978157240984
-0.8873387338733876,0.4254748458618975
-0.8843384338433848,0.42484928382636744
-0.8813381338133821,0.42422111440633553
-0.8783378337833785,0.42359032227927523
-0.8753375337533758,0.42295689201036585
-0.872337233723373,0.42232080805154293
-0.8693369336933694,0.421682054740542
-0.8663366336633667,0.4210406162999325
-0.8633363336333639,0.4203964768361429
-0.8603360336033612,0.41974962033847735
-0.8573357335733576,0.41910003067812335
-0.8543354335433548,0.41844769160715123
-0.8513351335133521,0.4177925867575025
-0.8483348334833485,0.41713469963997135
-0.8453345334533457,0.41647401364317654
-0.842334233423343,0.4158105120325224
-0.8393339333933394,0.41514417794915204
-0.8363336333633367,0.41447499440889196
-0.8333333333333339,0.4138029443011841
-0.8303330333033312,0.41312801038801156
-0.8273327332733276,0.41245017530281236
-0.8243324332433248,0.41176942154938573
-0.8213321332133221,0.41108573150078603
-0.8183318331833185,0.4103990873982082
-0.8153315331533157,0.40970947134986424
-0.812331233123313,0.4090168653298469
-0.8093309330933094,0.4083212511769858
-0.8063306330633067,0.40762261059369265
-0.8033303330333039,0.40692092514479494
-0.8003300330033012,0.406216176256361
-0.7973297329732976,0.4055083452145134
-0.7943294329432948,0.40479741316423334
-0.7913291329132921,0.4040833611081518
-0.7883288328832885,0.40336616990533264
-0.7853285328532857,0.40264582027004403
-0.782328232823283,0.4019222927705181
-0.7793279327932794,0.4011955678277008
-0.7763276327632767,0.400465625713991
-0.7733273327332739,0.3997324465519671
-0.7703270327032712,0.3989960103131034
-0.7673267326732676,0.3982562968164751
-0.7643264326432648,0.3975132857274531
-0.7613261326132621,0.39676695655638416
-0.7583258325832585,0.3960172886572631
-0.7553255325532557,0.3952642612263923
-0.752325232523253,0.3945078533010278
-0.7493249324932494,0.393748043758016
-0.7463246324632467,0.3929848113124183
-0.7433243324332439,0.3922181345161218
-0.7403240324032412,0.3914479917564405
-0.7373237323732376,0.39067436125470256
-0.7343234323432348,0.38989722106482777
-0.7313231323132321,0.3891165490718894
-0.7283228322832285,0.3883323229906669
-0.7253225322532257,0.3875445203641855
-0.722322232223223,0.3867531185622416
-0.7193219321932194,0.38595809477991755
-0.7163216321632166,0.3851594260360845
-0.7133213321332139,0.38435708917188943
-0.7103210321032112,0.38355106084923285
-0.7073207320732076,0.3827413175492318
-0.7043204320432048,0.381927835570671
-0.7013201320132021,0.38111059102843986
-0.6983198319831985,0.38028955985195745
-0.6953195319531957,0.37946471778358504
-0.692319231923193,0.3786360403770234
-0.6893189318931894,0.3778035029956986
-0.6863186318631866,0.37696708081113484
-0.6833183318331839,0.3761267488013121
-0.6803180318031812,0.37528248174901235
-0.6773177317731776,0.3744342542401509
-0.6743174317431748,0.37358204066209616
-0.6713171317131721,0.3727258152019728
-0.6683168316831685,0.371865551844954
-0.6653165316531657,0.3710012243725401
-0.662316231623163,0.37013280636082047
-0.6593159315931594,0.36926027117872506
-0.6563156315631566,0.3683835919862616
-0.6533153315331539,0.36750274173273617
-0.6503150315031512,0.3666176931549633
-0.6473147314731476,0.36572841877546036
-0.6443144314431448,0.3648348909006292
-0.6413141314131421,0.3639370816189215
-0.6383138313831385,0.36303496279899233
-0.6353135313531357,0.36212850608784
-0.632313231323133,0.3612176829089288
-0.6293129312931294,0.3603024644603007
-0.6263126312631266,0.35938282171267266
-0.6233123312331239,0.3584587254075172
-0.6203120312031212,0.35753014605513184
-0.6173117311731176,0.35659705393269275
-0.6143114311431148,0.3556594190822957
-0.6113111311131121,0.3547172113089801
-0.6083108310831085,0.3537704001787418
-0.6053105310531057,0.352818955016531
-0.602310231023103,0.35186284490423436
-0.5993099309930994,0.35090203867864495
-0.5963096309630966,0.34993650492941836
-0.5933093309330939,0.348966211997012
-0.5903090309030912,0.34799112797061343
-0.5873087308730875,0.34701122068605283
-0.5843084308430848,0.34602645772370366
-0.5813081308130821,0.3450368064063657
-0.5783078307830785,0.34404223379713766
-0.5753075307530757,0.3430427066972755
-0.572307230723073,0.34203819164403493
-0.5693069306930694,0.3410286549085021
-0.5663066306630666,0.34001406249341154
-0.5633063306330639,0.3389943801309474
-0.5603060306030612,0.33796957328053484
-0.5573057305730575,0.33693960712661536
-0.5543054305430548,0.33590444657641205
-0.5513051305130521,0.3348640562576775
-0.5483048304830485,0.33381840051643275
-0.5453045304530457,0.3327674434146921
-0.542304230423043,0.3317111487281737
-0.5393039303930394,0.3306494799439999
-0.5363036303630366,0.32958240025838464
-0.5333033303330339,0.32850987257430736
-0.5303030303030312,0.3274318594991767
-0.5273027302730275,0.3263483233424808
-0.5243024302430248,0.3252592261134284
-0.5213021302130221,0.32416452951857505
-0.5183018301830185,0.3230641949594408
-0.5153015301530157,0.3219581835301173
-0.512301230123013,0.3208464560148613
-0.5093009300930094,0.3197289728856803
-0.5063006300630066,0.3186056942999085
-0.5033003300330039,0.3174765800977698
-0.5003000300030012,0.3163415897999341
-0.49729972997299754,0.3152006826050632
-0.4942994299429948,0.3140538173873488
-0.49129912991299207,0.3129009526940396
-0.48829882988298845,0.31174204674296246
-0.4852985298529857,0.3105770574200357
-0.482298229822983,0.30940594227677265
-0.47929792979297936,0.3082286585277802
-0.4762976297629766,0.3070451630482515
-0.4732973297329739,0.3058554123714494
-0.47029702970297116,0.30465936268618676
-0.46729672967296754,0.30345696983430054
-0.4642964296429648,0.3022481893081225
-0.46129612961296207,0.3010329762479427
-0.45829582958295845,0.2998112854394718
-0.4552955295529557,0.2985830713113013
-0.452295229522953,0.297348287932357
-0.44929492949294936,0.2961068890093545
-0.4462946294629466,0.29485882788425266
-0.4432943294329439,0.2936040575317043
-0.44029402940294116,0.2923425305565096
-0.43729372937293753,0.29107419919106836
-0.4342934293429348,0.28979901529283586
-0.43129312931293207,0.28851693034177806
-0.42829282928292844,0.2872278954378316
-0.4252925292529257,0.2859318612983693
-0.422292229222923,0.2846287782556657
-0.41929192919291935,0.28331859625437245
-0.4162916291629166,0.2820012648489996
-0.4132913291329139,0.28067673320140113
-0.41029102910291115,0.27934495007827237
-0.40729072907290753,0.2780058638486551
-0.4042904290429048,0.27665942248145475
-0.40129012901290206,0.27530557354296525
-0.39828982898289844,0.27394426419441065
-0.3952895289528957,0.2725754411894993
-0.392289228922893,0.27119905087199064
-0.38928892889288935,0.2698150391732809
-0.3862886288628866,0.26842335161000647
-0.3832883288328839,0.26702393328166213
-0.38028802880288115,0.2656167288682439
-0.37728772877287753,0.26420168262791016
-0.3742874287428748,0.262778738394669
-0.37128712871287206,0.2613478395760848
-0.36828682868286844,0.2599089291510155
-0.3652865286528657,0.25846194966737623
-0.36228622862286297,0.2570068432399295
-0.35928592859285935,0.2555435515481087
-0.3562856285628566,0.2540720158338754
-0.3532853285328539,0.2525921768996058
-0.35028502850285115,0.25110397510601873
-0.3472847284728475,0.24960735037013868
-0.3442844284428448,0.2481022421633012
-0.34128412841284206,0.24658858950919624
-0.33828382838283844,0.24506633098195968
-0.3352835283528357,0.24353540470431068
-0.33228322832283297,0.24199574834573379
-0.32928292829282935,0.24044729912071575
-0.3262826282628266,0.23888999378703532
-0.3232823282328239,0.23732376864410445
-0.32028202820282115,0.23574855953137192
-0.3172817281728175,0.23416430182678485
-0.3142814281428148,0.23257093044531615
-0.31128112811281206,0.23096837983755278
-0.30828082808280843,0.22935658398835715
-0.3052805280528057,0.22773547641559994
-0.30228022802280297,0.22610499016896285
-0.29927992799279934,0.22446505782882328
-0.2962796279627966,0.2228156115052194
-0.2932793279327939,0.2211565828368945
-0.29027902790279114,0.2194879029904336
-0.2872787278727875,0.21780950265948698
-0.2842784278427848,0.2161213120640908
-0.28127812781278205,0.21442326095008032
-0.27827782778277843,0.21271527858860823
-0.2752775277527757,0.21099729377576834
-0.27227722772277296,0.209269234832323
-0.26927692769276934,0.20753102960354808
-0.2662766276627666,0.20578260545919444
-0.2632763276327639,0.20402388929356588
-0.26027602760276114,0.20225480752572747
-0.2572757275727575,0.20047528609984022
-0.2542754275427548,0.19868525048563332
-0.25127512751275205,0.19688462567900958
-0.24827482748274843,0.1950733362027996
-0.2452745274527457,0.19325130610766375
-0.24227422742274296,0.19141845897314372
-0.23927392739273934,0.1895747179088764
-0.2362736273627366,0.1877200055559725
-0.23327332733273387,0.18585424408855908
-0.23027302730273114,0.1839773552155023
-0.22727272727272751,0.1820892601823076
-0.22427242724272478,0.1801898797732091
-0.22127212721272205,0.17827913431344605
-0.21827182718271843,0.17635694367174215
-0.2152715271527157,0.17442322726298987
-0.21227122712271296,0.1724779040511402
-0.20927092709270934,0.17052089255231537
-0.2062706270627066,0.16855211083814564
-0.20327032703270387,0.16657147653933163
-0.20027002700270113,0.16457890684945095
-0.1972697269726975,0.16257431852900645
-0.19426942694269478,0.16055762790973027
-0.19126912691269204,0.15852875089914242
-0.18826882688268842,0.15648760298538233
-0.1852685268526857,0.15443409924231588
-0.18226822682268295,0.1523681543349209
-0.17926792679267933,0.15028968252496966
-0.1762676267626766,0.14819859767701182
-0.17326732673267387,0.14609481326466028
-0.17026702670267113,0.14397824237720105
-0.1672667266726675,0.14184879772652548
-0.16426642664266478,0.1397063916544019
-0.16126612661266204,0.13755093614008576
-0.15826582658265842,0.13538234280828965
-0.15526552655265569,0.13320052293751736
-0.15226522652265295,0.1310053874687657
-0.14926492649264933,0.12879684701461647
-0.1462646264626466,0.12657481186872196
-0.14326432643264386,0.12433919201568949
-0.14026402640264113,0.12208989714138749
-0.1372637263726375,0.11982683664367372
-0.13426342634263477,0.11754991964356426
-0.13126312631263204,0.11525905499684459
-0.12826282628262842,0.11295415130614571
-0.12526252625262568,0.11063511693349207
-0.12226222622262295,0.1083018600133262
-0.11926192619261933,0.10595428846603469
-0.1162616261626166,0.10359231001198156
-0.11326132613261386,0.10121583218605494
-0.11026102610261113,0.09882476235275318
-0.1072607260726075,0.09641900772181172
-0.10426042604260477,0.09399847536439228
-0.10126012601260204,0.09156307222983623
-0.09825982598259841,0.08911270516300882
-0.09525952595259568,0.08664728092224154
-0.09225922592259295,0.08416670619787968
-0.08925892589258932,0.08167088763146212
-0.08625862586258659,0.07915973183554069
-0.08325832583258386,0.07663314541414697
-0.08025802580258112,0.0740910349839343
-0.0772577257725775,0.07153330719599851
-0.07425742574257477,0.0689598687584002
-0.07125712571257203,0.06637062645939176
-0.06825682568256841,0.0637654871913783
-0.06525652565256568,0.061144357975620664
-0.062256225622562944,0.05850714598768891
-0.05925592559255932,0.05585375858369528
-0.05625562556255659,0.053184103327315005
-0.053255325532553854,0.05049808801760357
-0.05025502550255112,0.047795620717640666
-0.0472547254725475,0.04507660978400383
-0.044254425442544765,0.042340963897097045
-0.04125412541254203,0.039588592092337054
-0.03825382538253841,0.03681940379222822
-0.035253525352535675,0.03403330883933478
-0.03225322532253294,0.03123021753015833
-0.02925292529252932,0.028410040649951132
-0.026252625262526585,0.025572689508473596
-0.02325232523252385,0.02271807597670371
-0.020252025202521118,0.019846112524529825
-0.017251725172517496,0.016956712259428706
-0.014251425142514762,0.014049788966154237
-0.011251125112512028,0.011125257147438063
-0.008250825082508406,0.00818303206573336
-0.005250525052505672,0.005223029786008704
-0.0022502250225029385,0.002245167219598579
0.0007500750075006835,0.0007506378308597019
0.0037503750375034173,0.00376446662539648
0.006750675067506151,0.006796399439582227
0.009750975097508885,0.00984651551627195
0.012751275127512507,0.01291489301622294
0.01575157515751524,0.016001608967562704
0.018751875187517975,0.019106739214109745
0.021752175217521597,0.022230358362518483
0.02475247524752433,0.025372539728245533
0.027752775277527064,0.02853335528033551
0.030753075307530686,0.03171287558500002
0.03375337533753342,0.03491116974798906
0.036753675367536154,0.03812830535575507
0.03975397539753889,0.04136434841538439
0.04275427542754251,0.044619363293304175
0.04575457545754524,0.047893412652747755
0.04875487548754798,0.05118655738998877
0.0517551755175516,0.054498856569321734
0.05475547554755433,0.05783036735679478
0.05775577557755707,0.06118114495270148
0.06075607560756069,0.06455124252281334
0.06375637563756342,0.06794071112836222
0.06675667566756616,0.07134959965478335
0.06975697569756889,0.07477795473920287
0.07275727572757251,0.07822582069669053
0.07575757575757525,0.08169323944527093
0.07875787578757798,0.08518025042971716
0.0817581758175816,0.08868689054411633
0.08475847584758434,0.09221319405322632
0.08775877587758707,0.09575919251264618
0.09075907590759069,0.09932491468779463
0.09375937593759343,0.10291038647172257
0.09675967596759616,0.10651563080178654
0.0997599759975989,0.11014066757518338
0.10276027602760252,0.11378551356338452
0.10576057605760525,0.11745018232548131
0.10876087608760798,0.1211346841204851
0.1117611761176116,0.12483902581859024
0.11476147614761434,0.12856321081144026
0.11776177617761707,0.13230723892144106
0.1207620762076207,0.1360711063101374
0.12376237623762343,0.1398548053857008
0.12676267626762616,0.14365832470958043
0.1297629762976289,0.14748164890233995
0.13276327632763252,0.15132475854874528
0.13576357635763525,0.15518763010213882
0.13876387638763799,0.15907023578817212
0.1417641764176416,0.16297254350793047
0.14476447644764434,0.1668945167405187
0.14776477647764708,0.17083611444518115
0.1507650765076507,0.17479729096299995
0.15376537653765343,0.1787779959182505
0.15676567656765616,0.18277817411949757
0.1597659765976589,0.18679776546048393
0.16276627662766252,0.19083670482091034
0.16576657665766525,0.19489492196717437
0.168766876687668,0.19897234145317305
0.1717671767176716,0.20306888252123656
0.17476747674767434,0.20718445900329607
0.17776777677767708,0.2113189792223941
0.1807680768076807,0.21547234589461534
0.18376837683768343,0.21964445603155275
0.18676867686768617,0.22383520084342848
0.1897689768976889,0.2280444656429562
0.19276927692769252,0.23227212975008063
0.19576957695769526,0.2365180663976973
0.198769876987698,0.24078214263849473
0.2017701770177016,0.2450642192530213
0.20477047704770435,0.24936415065911602
0.20777077707770708,0.2536817848228492
0.21077107710770981,0.2580169631710831
0.21377137713771344,0.2623695205058128
0.21677167716771617,0.26673928492041504
0.2197719771977189,0.2711260777179704
0.22277227722772253,0.27552971333178283
0.22577257725772526,0.27994999924826053
0.228772877287728,0.2843867359323234
0.23177317731773162,0.28883971675546993
0.23477347734773435,0.293308727926676
0.23777377737773708,0.2977935484262966
0.24077407740773982,0.30229394994311104
0.24377437743774344,0.3068096968146971
0.24677467746774617,0.3113405459712844
0.2497749774977489,0.3158862468832784
0.25277527752775253,0.32044654151259705
0.25577557755775526,0.32502116426800404
0.258775877587758,0.3296098419646208
0.2617761776177616,0.33421229378776385
0.26477647764776435,0.33882823126129236
0.2677767776777671,0.34345735822064666
0.2707770777077698,0.34809937079072445
0.27377737773777344,0.3527539573687834
0.2767776777677762,0.357420798612524
0.2797779777977789,0.36209956743353766
0.28277827782778253,0.3667899289962612
0.28577857785778527,0.37149154072260854
0.288778877887788,0.3762040523024524
0.2917791779177916,0.3809271057100853
0.29477947794779435,0.3856603352268243
0.2977797779777971,0.3904033674699178
0.3007800780077998,0.39515582142787226
0.30378037803780344,0.399917308502357
0.3067806780678062,0.40468743255680223
0.3097809780978089,0.40946578997183886
0.31278127812781253,0.41425196970767286
0.31578157815781527,0.4190455533735177
0.318781878187818,0.4238461153042037
0.3217821782178216,0.42865322264403555
0.32478247824782436,0.43346643543799834
0.3277827782778271,0.4382853067304053
0.3307830783078298,0.4431093826710309
0.33378337833783345,0.44793820262881157
0.3367836783678362,0.452771299313149
0.3397839783978389,0.4576081989028773
0.34278427842784254,0.4624484211828969
0.34578457845784527,0.46729147968850443
0.348784878487848,0.47213688185743885
0.3517851785178516,0.47698412918960925
0.35478547854785436,0.4818327174145005
0.3577857785778571,0.48668213666623666
0.36078607860785983,0.49153187166623025
0.36378637863786345,0.49638140191338215
0.3667866786678662,0.49753656944317526
0.3697869786978689,0.48777063967204676
0.37278727872787254,0.4779143849679325
0.3757875787578753,0.4679690224395797
0.378787878787878,0.4579358196010434
0.38178817881788163,0.44781609422742885
0.38478847884788436,0.4376112141566355
0.3877887788778871,0.42732259703628656
0.39078907890788983,0.4169517100152255
0.39378937893789345,0.4065000693789321
0.3967896789678962,0.3959692401283956
0.3997899789978989,0.3853608355020013
0.40279027902790254,0.3746765164401866
0.4057905790579053,0.3639179909926528
0.408790879087908,0.353087013668015
0.41179117911791163,0.3421853847259891
0.41479147914791437,0.33121494941220975
0.4177917791779171,0.32017759713592603
0.42079207920791983,0.3090752605909952
0.42379237923792346,0.2979099148206223
0.4267926792679262,0.28668357622649215
0.4297929792979289,0.27539830152297584
0.43279327932793255,0.2640561866373095
0.4357935793579353,0.25265936555670704
0.438793879387938,0.24121000912344245
0.44179417941794163,0.2297103237791817
0.44479447944794437,0.21816255025985298
0.4477947794779471,0.2065689622424544
0.45079507950794984,0.1949318649454277
0.45379537953795346,0.18325359368418925
0.4567956795679562,0.17153651238363068
0.4597959795979589,0.15978301204941367
0.46279627962796255,0.14799550920008064
0.4657965796579653,0.1361764442620242
0.468796879687968,0.1243282799294484
0.47179717971797164,0.11245349949162031
0.47479747974797437,0.10055460512971437
0.4777977797779771,0.0886341161856149
0.48079807980797984,0.07669456740522743
0.48379837983798346,0.0647385071587714
0.4867986798679862,0.052768495640723195
0.48979897989798893,0.04078710305193646
0.49279927992799255,0.02879690776678954
0.4957995799579953,0.01680049448801272
0.498799879987998,0.004800452391895608
0.5018001800180016,0.007200626733199388
0.5048004800480044,0.0192001503522131
0.5078007800780071,0.03119552704998736
0.5108010801080098,0.04318416839622587
0.5138013801380126,0.05516349080576475
0.5168016801680171,0.06713091739167092
0.5198019801980198,0.07908387980816349
0.5228022802280226,0.0910198200807346
0.5258025802580253,0.10293619242062892
0.528802880288028,0.11483046502106885
0.5318031803180308,0.1267001218325527
0.5348034803480335,0.1385426643146649
0.537803780378038,0.15035561316183732
0.5408040804080407,0.16213651000060572
0.5438043804380435,0.17388291905604514
0.5468046804680462,0.1855924287849428
0.5498049804980489,0.1972626534735827
0.5528052805280517,0.2088912347979665
0.5558055805580544,0.22047584334442133
0.5588058805880589,0.23201418008865324
0.5618061806180616,0.2435039778313558
0.5648064806480644,0.2549430025887255
0.5678067806780671,0.2663290549361242
0.5708070807080698,0.27765997130343933
0.5738073807380726,0.2889336252207146
0.5768076807680771,0.3001479285127402
0.5798079807980798,0.3113008324413997
0.5828082808280826,0.322390328794797
0.5858085808580853,0.3334144509220935
0.588808880888088,0.34437127471332535
0.5918091809180908,0.3552589195234524
0.5948094809480935,0.3660755490400676
0.597809780978098,0.37681937209429617
0.6008100810081007,0.38748864341450395
0.6038103810381035,0.39808166432266784
0.6068106810681062,0.4085967833731748
0.6098109810981089,0.419032396934125
0.6128112811281117,0.42938694971121427
0.6158115811581144,0.43965893521441385
0.6188118811881189,0.449846896167765
0.6218121812181217,0.45994942486267837
0.6248124812481244,0.4699651634553438
0.6278127812781271,0.4798928042087406
0.6308130813081299,0.489731089680047
0.6338133813381326,0.49947881285420404
0.6368136813681371,0.495411537398699
0.6398139813981398,0.4905619243167931
0.6428142814281426,0.48571221099068407
0.6458145814581453,0.48086291689254534
0.648814881488148,0.4760145562333977
0.6518151815181508,0.4711676377744157
0.6548154815481535,0.4663226646457877
0.657815781578158,0.4614801341731847
0.6608160816081607,0.4566405377118951
0.6638163816381635,0.45180436048861317
0.6668166816681662,0.44697208145095346
0.669816981698169,0.4421441731246538
0.6728172817281717,0.4373211014784752
0.6758175817581744,0.432503325796775
0.6788178817881789,0.42769129855972166
0.6818181818181817,0.4228854653311241
0.6848184818481844,0.41808626465378085
0.6878187818781871,0.4132941279523439
0.6908190819081899,0.408509479443582
0.6938193819381926,0.40373273605397875
0.6968196819681971,0.3989643073445693
0.6998199819981998,0.3942045954429353
0.7028202820282026,0.38945399498220823
0.7058205820582053,0.38471289304702444
0.708820882088208,0.3799816691262695
0.7118211821182108,0.3752606950725003
0.7148214821482135,0.3705503350679114
0.717821782178218,0.3658509455967028
0.7208220822082207,0.3611628754237229
0.7238223822382235,0.35648646557919733
0.7268226822682262,0.35182204934944666
0.729822982298229,0.3471699522733958
0.7328232823282317,0.3425304921447326
0.7358235823582344,0.3379039790195511
0.7388238823882389,0.33329071522931164
0.7418241824182417,0.32869099539896884
0.7448244824482444,0.3241051064700579
0.7478247824782471,0.3195333277286238
0.7508250825082499,0.3149759308377833
0.7538253825382526,0.31043317987476454
0.7568256825682571,0.30590533137224735
0.7598259825982598,0.3013926343638497
0.7628262826282626,0.2968953304335496
0.7658265826582653,0.29241365376892486
0.768826882688268,0.2879478312180022
0.7718271827182708,0.2834980823495637
0.7748274827482735,0.2790646195167405
0.777827782778278,0.27464764792372787
0.7808280828082808,0.270247365695472
0.7838283828382835,0.26586396395013023
0.7868286828682862,0.26149762687419753
0.789828982898289,0.25714853180010383
0.7928292829282917,0.25281684928614384
0.7958295829582944,0.24850274319858712
0.7988298829882989,0.24420637079581575
0.8018301830183017,0.23992788281436242
0.8048304830483044,0.2356674235566665
0.8078307830783071,0.23142513098046225
0.8108310831083099,0.22720113678962447
0.8138313831383126,0.22299556652635547
0.8168316831683171,0.21880853966457983
0.8198319831983198,0.214640169704437
0.8228322832283226,0.2104905642677122
0.8258325832583253,0.2063598251941393
0.828832883288328,0.20224804863842227
0.8318331833183308,0.1981553251678808
0.8348334833483335,0.1940817398606104
0.837833783378338,0.19002737240405118
0.8408340834083408,0.18599229719388044
0.8438343834383435,0.18197658343309664
0.8468346834683462,0.17798029523125086
0.849834983498349,0.17400349170370094
0.8528352835283517,0.17004622707081712
0.8558355835583544,0.1661085507570556
0.8588358835883589,0.16219050748981945
0.8618361836183617,0.15829213739804562
0.8648364836483644,0.15441347611041256
0.8678367836783671,0.15055455485314648
0.8708370837083699,0.1467154005473266
0.8738373837383726,0.14289603590564243
0.8768376837683771,0.13909647952853932
0.8798379837983799,0.13531674599971158
0.8828382838283826,0.131556845980856
0.8858385838583853,0.12781678630568302
0.888838883888388,0.12409657007310386
0.8918391839183908,0.12039619673956502
0.8948394839483935,0.11671566221048614
0.897839783978398,0.11305495893076137
0.9008400840084008,0.10941407597430185
0.9038403840384035,0.10579299913255341
0.9068406840684062,0.1021917110020027
0.909840984098409,0.09861019107061078
0.9128412841284117,0.09504841580316156
0.9158415841584144,0.09150635872549896
0.918841884188419,0.08798399050762949
0.9218421842184217,0.08448127904568307
0.9248424842484244,0.08099818954268362
0.9278427842784271,0.07753468458815521
0.9308430843084299,0.07409072423651918
0.9338433843384326,0.07066626608428263
0.9368436843684371,0.06726126534600403
0.9398439843984399,0.06387567492903931
0.9428442844284426,0.06050944550703144
0.9458445844584453,0.057162525592178104
0.9488448844884481,0.05383486160624319
0.9518451845184508,0.05052639795032147
0.9548454845484535,0.04723707707335304
0.957845784578458,0.04396683953938543
0.9608460846084608,0.04071562409359587
0.9638463846384635,0.03748336772704703
0.9668466846684662,0.03427000574021783
0.969846984698469,0.03107547180528478
0.9728472847284717,0.02789969802717034
0.9758475847584744,0.02474261500336258
0.978847884788479,0.021604151882511084
0.9818481848184817,0.018484236421817943
0.9848484848484844,0.015382795043204426
0.9878487848784872,0.012299752888299618
0.9908490849084899,0.009235033872232913
0.9938493849384926,0.006188560736251962
0.9968496849684971,0.0031602550991733985
0.9998499849984999,0.00015003750768856477
1.0028502850285026,0.0028421725144905942
1.0058505850585053,0.005816456418597172
1.008850885088508,0.008772896583900527
1.0118511851185108,0.011711576271899036
1.0148514851485135,0.014632579581602616
1.017851785178518,0.01753599140589273
1.0208520852085208,0.020421897388935455
1.0238523852385235,0.023290383884658847
1.0268526852685262,0.026141537916245558
1.029852985298529,0.028975447136651625
1.0328532853285317,0.03179219979012598
1.0358535853585344,0.03459188467471722
1.038853885388539,0.037374591105753995
1.0418541854185417,0.04014040888027349
1.0448544854485444,0.04288942824240744
1.0478547854785472,0.04562173984967677
1.05085508550855,0.04833743474020438
1.0538553855385526,0.051036604300820056
1.0568556855685571,0.05371934023604537
1.0598559855985599,0.056385734537933246
1.0628562856285626,0.05903587945677032
1.0658565856585653,0.06166986747259491
1.068856885688568,0.06428779126753849
1.0718571857185708,0.06688974369896603
1.0748574857485735,0.06947581777340107
1.077857785778578,0.07204610662122193
1.0808580858085808,0.07460070347210443
1.0838583858385835,0.07713970163121904
1.0868586858685862,0.07966319445613686
1.089858985898589,0.08217127533445238
1.0928592859285917,0.08466403766209932
1.0958595859585945,0.08714157482234598
1.098859885988599,0.08960398016545762
1.1018601860186017,0.09205134698900251
1.1048604860486044,0.09448376851880926
1.1078607860786072,0.09690133789053251
1.11086108610861,0.09930414813183508
1.1138613861386126,0.10169229214516359
1.1168616861686171,0.10406586269110772
1.1198619861986199,0.10642495237232089
1.1228622862286226,0.1087696536180103
1.1258625862586253,0.1111000586689557
1.128862886288628,0.11341625956306471
1.1318631863186308,0.115718348121444
1.1348634863486335,0.11800641593497546
1.137863786378638,0.12028055435138627
1.1408640864086408,0.12254085446279298
1.1438643864386435,0.12478740709372807
1.1468646864686463,0.1270203027896103
1.149864986498649,0.12923963180566794
1.1528652865286517,0.13144548409629525
1.1558655865586545,0.13363794930483286
1.158865886588659,0.13581711675376262
1.1618661866186617,0.1379830754352982
1.1648664866486644,0.1401359140023806
1.1678667866786672,0.14227572076004283
1.17086708670867,0.14440258365715258
1.1738673867386726,0.1465165902785157
1.1768676867686771,0.14861782783733338
1.1798679867986799,0.1507063831679957
1.1828682868286826,0.15278234271922164
1.1858685868586853,0.1548457925475111
1.188868886888688,0.1568968183109189
1.1918691869186908,0.15893550526313427
1.1948694869486935,0.16096193824785943
1.197869786978698,0.1629762016934789
1.2008700870087008,0.16497837960800532
1.2038703870387035,0.16696855557431098
1.2068706870687063,0.16894681274561357
1.209870987098709,0.17091323384122675
1.2128712871287117,0.17286790114256032
1.2158715871587145,0.1748108964893643
1.218871887188719,0.17674230127621077
1.2218721872187217,0.17866219644919967
1.2248724872487244,0.18057066250289897
1.2278727872787272,0.18246777947748913
1.23087308730873,0.18435362695612362
1.2338733873387326,0.18622828406249084
1.2368736873687372,0.18809182945857494
1.2398739873987399,0.18994434134260135
1.2428742874287426,0.19178589744717928
1.2458745874587454,0.19361657503761168
1.248874887488748,0.19543645091038492
1.2518751875187508,0.19724560139182531
1.2548754875487536,0.19904410233691844
1.257875787578758,0.20083202912828715
1.2608760876087608,0.20260945667531643
1.2638763876387635,0.20437645941343682
1.2668766876687663,0.20613311130353926
1.269876987698769,0.20787948583153348
1.2728772877287717,0.20961565600803853
1.2758775877587745,0.21134169436820177
1.278877887788779,0.2130576729716436
1.2818781878187817,0.2147636634025169
1.2848784878487844,0.21645973676969277
1.2878787878787872,0.21814596370704778
1.29087908790879,0.21982241437386443
1.2938793879387926,0.2214891584553345
1.2968796879687972,0.2231462651631638
1.2998799879988,0.22479380323626863
1.3028802880288026,0.22643184094157545
1.3058805880588054,0.2280604460749
1.308880888088808,0.22967968596191796
1.3118811881188108,0.23128962745921777
1.3148814881488136,0.23289033695543318
1.317881788178818,0.23448188037245346
1.3208820882088208,0.2360643231667029
1.3238823882388235,0.23763773033050056
1.3268826882688263,0.2392021663934787
1.329882988298829,0.24075769542407058
1.3328832883288317,0.24230438103106114
1.3358835883588345,0.24384228636519636
1.338883888388839,0.24537147412085172
1.3418841884188417,0.2468920065377509
1.3448844884488445,0.24840394540274613
1.3478847884788472,0.2499073520516397
1.35088508850885,0.251402287371058
1.3538853885388527,0.2528888118003708
1.3568856885688572,0.25436698533365415
1.35988598859886,0.2558368675216919
1.3628862886288626,0.25729851747402405
1.3658865886588654,0.25875199386102565
1.368886888688868,0.26019735491602425
1.3718871887188708,0.26163465843745154
1.3748874887488736,0.2630639617910268
1.377887788778878,0.2644853219119714
1.3808880888088808,0.2658987953072482
1.3838883888388835,0.2673044380578367
1.3868886888688863,0.2687023058210245
1.389888988898889,0.2700924538327281
1.3928892889288917,0.2714749369098349
1.3958895889588945,0.27284980945256604
1.398889888988899,0.2742171254468608
1.4018901890189017,0.2755769384667744
1.4048904890489045,0.2769293016769015
1.4078907890789072,0.27827426783480774
1.41089108910891,0.27961188929347947
1.4138913891389127,0.2809422180037862
1.4168916891689172,0.2822653055169571
1.41989198919892,0.28358120298706335
1.4228922892289226,0.2848899611735199
1.4258925892589254,0.28619163044358764
1.428892889288928,0.2874862607748883
1.4318931893189308,0.288773901757925
1.4348934893489336,0.29005460259861027
1.437893789378938,0.2913284121207987
1.4408940894089408,0.29259537876882163
1.4438943894389435,0.2938555506100325
1.4468946894689463,0.29510897533734753
1.449894989498949,0.29635570027179214
1.4528952895289517,0.29759577236504836
1.4558955895589545,0.2988292382020025
1.458895889588959,0.3000561440032937
1.4618961896189617,0.3012765356278579
1.4648964896489645,0.30249045857547735
1.4678967896789672,0.30369795798932203
1.47089708970897,0.3048990786584904
1.4738973897389727,0.3060938650205476
1.4768976897689772,0.30728236116405944
1.47989798979898,0.3084646108311198
1.4828982898289826,0.309640657419879
1.4858985898589854,0.3108105439870605
1.488898889888988,0.3119743132504752
1.4918991899189908,0.31313200759152887
1.4948994899489936,0.31428366905772254
1.497899789978998,0.31542933936514655
1.5009000900090008,0.3165690599009641
1.5039003900390036,0.31770287172589307
1.5069006900690063,0.31883081557667303
1.509900990099009,0.31995293186852714
1.5129012901290118,0.32106926069761416
1.5159015901590145,0.32217984184347115
1.518901890189019,0.3232847147714473
1.5219021902190217,0.3243839186351247
1.5249024902490245,0.32547749227873507
1.5279027902790272,0.3265654742395596
1.53090309030903,0.32764790275032196
1.5339033903390327,0.3287248157415685
1.5369036903690372,0.32979625084403863
1.53990399039904,0.33086224539102094
1.5429042904290426,0.3319228364207031
1.5459045904590454,0.33297806067850394
1.5489048904890481,0.3340279546193974
1.5519051905190508,0.33507255441022205
1.5549054905490536,0.33611189593198015
1.557905790579058,0.337146014782123
1.5609060906090608,0.33817494627682193
1.5639063906390636,0.3391987254532318
1.5669066906690663,0.34021738707173543
1.569906990699069,0.34123096561817845
1.5729072907290718,0.34223949530609016
1.5759075907590745,0.3432430100788908
1.578907890789079,0.34424154361208625
1.5819081908190817,0.3452351293154465
1.5849084908490845,0.34622380033517575
1.5879087908790872,0.347207589556064
1.59090909090909,0.34818652960362684
1.5939093909390927,0.34916065284623105
1.5969096909690972,0.35012999139720763
1.5999099909991,0.3510945771169474
1.6029102910291027,0.35205444161498833
1.6059105910591054,0.35300961625208366
1.6089108910891081,0.353960132142258
1.6119111911191109,0.35490602015485
1.6149114911491136,0.3558473109165397
1.617911791179118,0.3567840348133632
1.6209120912091208,0.35771622199270986
1.6239123912391236,0.35864390236531135
1.6269126912691263,0.35956710560721067
1.629912991299129,0.36048586116172004
1.6329132913291318,0.36140019824136377
1.6359135913591345,0.3623101458298074
1.638913891389139,0.363215732683773
1.6419141914191417,0.3641169873349374
1.6449144914491445,0.3650139380918225
1.6479147914791472,0.36590661304166494
1.65091509150915,0.3667950400522758
1.6539153915391527,0.36767924677388414
1.6569156915691572,0.36855926064096856
1.65991599159916,0.36943510887407105
1.6629162916291627,0.3703068184816027
1.6659165916591654,0.37117441626162995
1.6689168916891681,0.3720379288036502
1.6719171917191709,0.37289738249035215
1.6749174917491736,0.3737528034993629
1.677917791779178,0.3746042178049817
1.6809180918091808,0.37545165117989787
1.6839183918391836,0.37629512919689934
1.6869186918691863,0.37713467723056304
1.689918991899189,0.3779703204589346
1.6929192919291918,0.3788020838651929
1.6959195919591945,0.37962999223930294
1.698919891989199,0.3804540701796541
1.7019201920192017,0.3812743420946838
1.7049204920492045,0.38209083220449225
1.7079207920792072,0.3829035645424394
1.71092109210921,0.3837125629567313
1.7139213921392127,0.3845178511119922
1.7169216921692154,0.38531945249082483
1.71992199219922,0.3861173903953573
1.7229222922292227,0.38691168794877523
1.7259225922592254,0.3877023680968456
1.7289228922892281,0.38848945360942355
1.7319231923192309,0.3892729670819483
1.7349234923492336,0.3900529309369266
1.737923792379238,0.3908293674254043
1.7409240924092408,0.39160229862842194
1.7439243924392436,0.39237174645846457
1.7469246924692463,0.39313773266089297
1.749924992499249,0.39390027881536605
1.7529252925292518,0.3946594063372501
1.7559255925592545,0.3954151364790165
1.758925892589259,0.3961674903316273
1.7619261926192618,0.3969164888259074
1.7649264926492645,0.3976621527339091
1.7679267926792672,0.39840450267025995
1.77092709270927,0.3991435590935022
1.7739273927392727,0.3998793423074195
1.7769276927692754,0.4006118724623525
1.77992799279928,0.40134116955650306
1.7829282928292827,0.4020672534372256
1.7859285928592854,0.402790143802311
1.7889288928892881,0.40350986020125534
1.7919291929192909,0.4042264220365195
1.7949294929492936,0.4049398485647776
1.7979297929792981,0.4056501588981547
1.8009300930093008,0.40635737200545174
1.8039303930393036,0.40706150671336366
1.8069306930693063,0.40776258170768326
1.809930993099309,0.4084606155344957
1.8129312931293118,0.4091556266013629
1.8159315931593145,0.409847633178497
1.818931893189319,0.4105366533999237
1.8219321932193218,0.41122270526463445
1.8249324932493245,0.41190580663773074
1.8279327932793272,0.41258597525155605
1.83093309330933,0.41326322870681786
1.8339333933393327,0.4139375844737017
1.8369336933693354,0.4146090598929729
1.83993399339934,0.41527767217707057
1.8429342934293427,0.41594343841118897
1.8459345934593454,0.4166063755543543
1.8489348934893481,0.41726650044048663
1.8519351935193509,0.417923829779455
1.8549354935493536,0.4185783801581235
1.8579357935793581,0.41923016804138646
1.8609360936093609,0.41987920977319443
1.8639363936393636,0.42052552157757395
1.8669366936693663,0.42116911955963404
1.869936993699369,0.4218100197065666
1.8729372937293718,0.42244823788863667
1.8759375937593745,0.42308378986016393
1.878937893789379,0.4237166912604963
1.8819381938193818,0.42434695761497215
1.8849384938493845,0.4249746043358783
1.8879387938793872,0.4255996467233957
1.89093909390939,0.4262220999665376
1.8939393939393927,0.4268419791440803
1.8969396939693954,0.4274592992254844
1.8999399939994,0.4280740750718086
1.9029402940294027,0.42868632143661356
1.9059405940594054,0.4292960529668613
1.9089408940894081,0.4299032842038023
1.9119411941194109,0.43050802958385725
1.9149414941494136,0.4311103034394903
1.9179417941794181,0.43171012000007425
1.9209420942094209,0.4323074933927467
1.9239423942394236,0.4329024376432623
1.9269426942694263,0.433494966676833
1.929942994299429,0.4340850943189631
1.9329432943294318,0.4346728342962764
1.9359435943594345,0.4352582002373358
1.938943894389439,0.43584120567345547
1.9419441944194418,0.4364218640395049
1.9449444944494445,0.4370001886747082
1.9479447944794472,0.43757619282343363
1.95094509450945,0.4381498896359769
1.9539453945394527,0.4387212921693376
1.9569456945694554,0.4392904133879887
1.95994599459946,0.43985726616463916
1.9629462946294627,0.4404218632809881
1.9659465946594654,0.44098421742847554
1.9689468946894682,0.4415443412090233
1.9719471947194709,0.44210224713577034
1.9749474947494736,0.4426579476338017
1.9779477947794781,0.44321145504087084
1.9809480948094809,0.4437627816081141
1.9839483948394836,0.44431193950076203
1.9869486948694863,0.44485894079884053
1.989948994899489,0.4454037974978682
1.9929492949294918,0.44594652150954617
1.9959495949594945,0.44648712466244256
1.998949894989499,0.4470256187026704
2.0019501950195018,0.44756201529455847
2.0049504950495045,0.4480963260213188
2.0079507950795072,0.44862856238570564
2.01095109510951,0.44915873581066895
2.0139513951395127,0.449686857640003
2.0169516951695154,0.45021293913898874
2.01995199519952,0.45073699149503005
2.0229522952295227,0.4512590258182837
2.0259525952595254,0.4517790531422859
2.028952895289528,0.4522970844245712
2.031953195319531,0.452813130547286
2.0349534953495336,0.45332720231779794
2.037953795379538,0.4538393104692982
2.040954095409541,0.4543494656613988
2.0439543954395436,0.4548576784807261
2.0469546954695463,0.455363959441507
2.049954995499549,0.4558683189861507
2.052955295529552,0.45637076748582533
2.0559555955595545,0.4568713152410296
2.058955895589559,0.4573699724821591
2.061956195619562,0.4578667493700664
2.0649564956495645,0.45836165599661916
2.0679567956795673,0.4588547023852504
2.07095709570957,0.4593458984915046
2.0739573957395727,0.4598352542035803
2.0769576957695755,0.4603227793428655
2.07995799579958,0.46080848366447075
2.0829582958295827,0.461292376857755
2.0859585958595854,0.46177446854684967
2.088958895889588,0.46225476829117584
2.091959195919591,0.46273328558595683
2.0949594959495936,0.4632100298627281
2.097959795979598,0.46368501048984095
2.100960096009601,0.4641582367729615
2.1039603960396036,0.46462971795556757
2.1069606960696063,0.46509946321943824
2.109960996099609,0.46556748168514134
2.112961296129612,0.4660337824125151
2.1159615961596145,0.46649837440114655
2.118961896189619,0.46696126659084547
2.121962196219622,0.4674224678621128
2.1249624962496245,0.467881987036608
2.1279627962796273,0.4683398328776092
2.13096309630963,0.4687960140904706
2.1339633963396327,0.4692505393230759
2.1369636963696355,0.4697034171662879
2.13996399639964,0.47015465615439356
2.1429642964296427,0.4706042647655445
2.1459645964596454,0.4710522514221966
2.148964896489648,0.47149862449154173
2.151965196519651,0.4719433922859389
2.1549654965496536,0.47238656306333987
2.157965796579658,0.47282814502771164
2.160966096609661,0.4732681463294544
2.1639663966396636,0.47370657506581826
2.1669666966696663,0.47414343928131314
2.169966996699669,0.47457874696811725
2.172967296729672,0.47501250606648115
2.1759675967596745,0.4754447244651285
2.178967896789679,0.47587541000165334
2.181968196819682,0.4763045704629136
2.1849684968496845,0.4767322135854216
2.1879687968796873,0.47715834705573146
2.19096909690969,0.47758297851082177
2.1939693969396927,0.47800611553847644
2.1969696969696955,0.4784277656776615
2.1999699969997,0.478847936418899
2.2029702970297027,0.4792666352046363
2.2059705970597054,0.4796838694296149
2.208970897089708,0.48009964644123376
2.211971197119711,0.48051397353990993
2.2149714971497136,0.4809268579794365
2.217971797179718,0.48133830696733765
2.220972097209721,0.4817483276652194
2.2239723972397236,0.48215692718911896
2.2269726972697264,0.4825641126098503
2.229972997299729,0.4829698909533463
2.232973297329732,0.48337426920099863
2.2359735973597346,0.48377725428999463
2.238973897389739,0.48417885311365094
2.241974197419742,0.484579072521744
2.2449744974497445,0.48497791932083933
2.2479747974797473,0.48537540027461606
2.25097509750975,0.4857715221041895
2.2539753975397527,0.4861662914884311
2.2569756975697555,0.48655971506428536
2.25997599759976,0.48695179942708455
2.2629762976297627,0.48734255113085906
2.2659765976597654,0.4877319766886481
2.268976897689768,0.48812008257280537
2.271977197719771,0.48850687521530217
2.2749774977497736,0.48889236100802946
2.277977797779778,0.48927654630309625
2.280978097809781,0.48965943741312457
2.2839783978397836,0.4900410406115448
2.2869786978697864,0.4904213621328857
2.289978997899789,0.4908004081730628
2.292979297929792,0.49117818488966525
2.2959795979597946,0.4915546984022389
2.298979897989799,0.4919299547925682
2.301980198019802,0.4923039601049542
2.3049804980498045,0.4926767203464923
2.3079807980798073,0.4930482414873458
2.31098109810981,0.49341852946101794
2.3139813981398127,0.49378759016462176
2.3169816981698155,0.4941554294591473
2.31998199819982,0.4945220531697269
2.3229822982298227,0.4948874670858975
2.3259825982598255,0.4952516769618622
2.328982898289828,0.49561468851674856
2.331983198319831,0.49597650743486454
2.3349834983498337,0.4963371393659531
2.337983798379838,0.49669658992544424
2.340984098409841,0.4970548646947045
2.3439843984398436,0.4974119692212857
2.3469846984698464,0.49776790901917
2.349984998499849,0.49812268956901407
2.352985298529852,0.4984763163183909
2.3559855985598546,0.4988287946820291
2.358985898589859,0.4991801300420513
2.361986198619862,0.4995303277482087
2.3649864986498645,0.49987939311811663
2.3679867986798673,0.49954523376586485
2.37098709870987,0.49885104478754133
2.3739873987398727,0.49815861194105493
2.3769876987698755,0.49746792944940854
2.37998799879988,0.4967789915543072
2.3829882988298827,0.49609179251615404
2.3859885988598855,0.49540632661404416
2.388988898889888,0.4947225881457585
2.391989198919891,0.4940405714277559
2.3949894989498937,0.4933602707951635
2.397989798979898,0.49268168060176765
2.400990099009901,0.49200479522000273
2.4039903990399036,0.49132960904093836
2.4069906990699064,0.49065611647426516
2.409990999099909,0.48998431194828085
2.412991299129912,0.4893141899098757
2.4159915991599146,0.4886457448245149
2.418991899189919,0.4879789711762205
2.421992199219922,0.4873138634675548
2.4249924992499245,0.4866504162196007
2.4279927992799273,0.48598862397193804
2.43099309930993,0.48532848128262723
2.4339933993399328,0.48466998272818335
2.4369936993699355,0.4840131229035543
2.43999399939994,0.4833578964220982
2.4429942994299427,0.48270429791555813
2.4459945994599455,0.4820523220340354
2.448994899489948,0.4814019634459637
2.451995199519951,0.4807532168380834
2.4549954995499537,0.48010607691541324
2.457995799579958,0.47946053840122077
2.460996099609961,0.47881659603699445
2.4639963996399636,0.47817424458241353
2.4669966996699664,0.47753347881531577
2.469996999699969,0.4768942935316695
2.472997299729972,0.4762566835455382
2.4759975997599746,0.47562064368905027
2.478997899789979,0.4749861688123652
2.481998199819982,0.4743532537836405
2.4849984998499846,0.47372189348899485
2.4879987998799873,0.4730920828324774
2.49099909990999,0.47246381673602694
2.4939993999399928,0.4718370901394421
2.4969996999699955,0.4712118980003387
2.5,0.47058823529411786
2.5030003000300027,0.46996609701392444
2.5060006000600055,0.4693454781706123
2.509000900090008,0.4687263737927025
2.512001200120011,0.4681087789263468
2.5150015001500137,0.4674926886352881
2.518001800180018,0.4668780980008179
2.521002100210021,0.4662650021217407
2.5240024002400236,0.46565339611432804
2.5270027002700264,0.4650432751122813
2.530003000300029,0.4644346342666882
2.533003300330032,0.4638274687459812
2.5360036003600346,0.4632217737358971
2.539003900390039,0.4626175444394302
2.542004200420042,0.462014776076794
2.5450045004500446,0.46141346388537574
2.5480048004800473,0.4608136031196908
2.55100510051005,0.4602151890513434
2.5540054005400528,0.4596182169689777
2.5570057005700555,0.4590226821782369
2.56000600060006,0.4584285800017149
2.5630063006300627,0.4578359057789151
2.5660066006600655,0.4572446548662009
2.569006900690068,0.456654822636753
2.572007200720071,0.456066404480522
2.5750075007500737,0.45547939580418384
2.578007800780078,0.45489379203109054
2.581008100810081,0.4543095886012271
2.5840084008400837,0.4537267809711614
2.5870087008700864,0.4531453646139994
2.590009000900089,0.45256533501933727
2.593009300930092,0.451986687693213
2.5960096009600946,0.45140941815805974
2.599009900990099,0.45083352195265736
2.602010201020102,0.45025899463208663
2.6050105010501046,0.44968583176767674
2.6080108010801073,0.44911402894696156
2.61101110111011,0.44854358177362663
2.6140114011401128,0.447974485867466
2.6170117011701155,0.44740673686432786
2.62001200120012,0.4468403304160694
2.6230123012301227,0.44627526219050684
2.6260126012601255,0.44571152787136536
2.629012901290128,0.4451491231582305
2.632013201320131,0.44458804376649946
2.6350135013501337,0.4440282854273307
2.638013801380138,0.4434698438875933
2.641014101410141,0.44291271490982204
2.6440144014401437,0.44235689427216046
2.6470147014701464,0.44180237776831754
2.650015001500149,0.44124916120751373
2.653015301530152,0.44069724041443287
2.6560156015601546,0.4401466112291715
2.659015901590159,0.4395972695071893
2.662016201620162,0.4390492111192582
2.6650165016501646,0.43850243195141325
2.6680168016801673,0.43795692790490015
2.67101710171017,0.4374126948961282
2.6740174017401728,0.43686972885661773
2.6770177017701755,0.4363280257329503
2.68001800180018,0.43578758148671803
2.6830183018301828,0.4352483920944748
2.6860186018601855,0.4347104535476834
2.689018901890188,0.4341737618526663
2.692019201920191,0.4336383130305564
2.6950195019501937,0.43310410311724407
2.698019801980198,0.4325711281633284
2.701020102010201,0.43203938423406757
2.7040204020402037,0.431508867409326
2.7070207020702064,0.4309795737835259
2.710021002100209,0.4304514994655952
2.713021302130212,0.4299246405789197
2.7160216021602146,0.4293989932612896
2.719021902190219,0.42887455366485144
2.722022202220222,0.42835131795605685
2.7250225022502246,0.4278292823156125
2.7280228022802273,0.4273084429384299
2.73102310231023,0.426788796033574
2.7340234023402328,0.4262703378242152
2.7370237023702355,0.42575306454757744
2.74002400240024,0.42523697245488873
2.7430243024302428,0.42472205781133116
2.7460246024602455,0.42420831689599026
2.7490249024902482,0.42369574600180687
2.752025202520251,0.42318434143552364
2.7550255025502537,0.42267409951763907
2.758025802580258,0.42216501658235633
2.761026102610261,0.42165708897753235
2.7640264026402637,0.42115031306462986
2.7670267026702664,0.4206446852186658
2.770027002700269,0.4201402018281651
2.773027302730272,0.4196368592951076
2.7760276027602746,0.4191346540348811
2.779027902790279,0.41863358247623017
2.782028202820282,0.4181336410612095
2.7850285028502846,0.4176348262451319
2.7880288028802873,0.4171371344965216
2.79102910291029,0.41664056229706375
2.794029402940293,0.41614510614155636
2.7970297029702955,0.41565076253786126
2.8000300030003,0.41515752800685435
2.8030303030303028,0.4146653990823794
2.8060306030603055,0.41417437231119747
2.8090309030903082,0.4136844442529388
2.812031203120311,0.4131956114800554
2.8150315031503137,0.41270787057777175
2.818031803180318,0.41222121814403684
2.821032103210321,0.41173565078947755
2.8240324032403237,0.4112511651373486
2.8270327032703264,0.4107677578234863
2.830033003300329,0.41028542549625946
2.833033303330332,0.40980416481652343
2.8360336033603346,0.4093239724575702
2.839033903390339,0.4088448451050855
2.842034203420342,0.4083667794570951
2.8450345034503446,0.4078897722239234
2.8480348034803473,0.40741382012814376
2.85103510351035,0.4069389199045299
2.854035403540353,0.406465068300014
2.8570357035703555,0.4059922620736343
2.86003600360036,0.40552049799649237
2.8630363036303628,0.4050497728517071
2.8660366036603655,0.4045800834343628
2.8690369036903682,0.40411142655147037
2.872037203720371,0.4036437990219161
2.8750375037503737,0.40317719767641774
2.878037803780378,0.4027116193574772
2.881038103810381,0.40224706091933754
2.8840384038403837,0.401783519227934
2.8870387038703864,0.4013209911608499
2.890039003900389,0.4008594736072726
2.893039303930392,0.400398963467947
2.8960396039603946,0.39993945765512995
2.899039903990399,0.39948095309254494
2.902040204020402,0.39902344671533946
2.9050405040504046,0.3985669354700389
2.9080408040804073,0.39811141631450186
2.91104110411041,0.39765688621787487
2.914041404140413,0.39720334216055003
2.9170417041704155,0.3967507811341197
2.92004200420042,0.396299200141332
2.9230423042304228,0.3958485961960478
2.9260426042604255,0.3953989663231967
2.9290429042904282,0.39495030755873206
2.932043204320431,0.39450261694959077
2.9350435043504337,0.39405589155364606
2.938043804380438,0.3936101284396646
2.941044104410441,0.3931653246872678
2.9440444044404437,0.3927214773868836
2.9470447044704464,0.3922785836397057
2.950045004500449,0.3918366405576517
2.953045304530452,0.39139564526331927
2.9560456045604546,0.3909555948899435
2.959045904590459,0.39051648658135635
2.962046204620462,0.39007831749194194
2.9650465046504646,0.3896410847865977
2.9680468046804673,0.3892047856406888
2.97104710471047,0.3887694172400102
2.974047404740473,0.38833497678074114
2.9770477047704755,0.38790146146940807
2.98004800480048,0.3874688685228382
2.9830483048304828,0.3870371951681238
2.9860486048604855,0.38660643864257727
2.9890489048904882,0.38617659619369105
2.992049204920491,0.38574766507909714
2.9950495049504937,0.3853196425665268
2.9980498049804982,0.3848925259337716
3.001050105010501,0.3844663124686377
3.0040504050405037,0.3840409994689122
3.0070507050705064,0.38361658424231904
3.010051005100509,0.3831930641064818
3.013051305130512,0.3827704363888784
3.0160516051605146,0.38234869842680863
3.019051905190519,0.38192784756735104
3.022052205220522,0.38150788116732437
3.0250525052505246,0.38108879659324446
3.0280528052805273,0.3806705912212939
3.03105310531053,0.38025326243727264
3.034053405340533,0.3798368076365683
3.0370537053705355,0.3794212242241127
3.04005400540054,0.37900650961434157
3.043054305430543,0.3785926612311632
3.0460546054605455,0.3781796765079127
3.0490549054905483,0.37776755288731917
3.052055205520551,0.37735628782146324
3.0550555055505537,0.3769458787717431
3.0580558055805582,0.37653632320883706
3.061056105610561,0.37612761861266086
3.0640564056405637,0.37571976247233685
3.0670567056705664,0.37531275228615324
3.070057005700569,0.3749065855615263
3.073057305730572,0.37450125981496507
3.0760576057605746,0.3740967725720347
3.079057905790579,0.3736931213673186
3.082058205820582,0.37329030374438227
3.0850585058505846,0.37288831725573696
3.0880588058805873,0.3724871594628044
3.09105910591059,0.3720868279358801
3.094059405940593,0.3716873202540939
3.0970597059705955,0.37128863400538087
3.1000600060006,0.37089076678643956
3.103060306030603,0.3704937162027003
3.1060606060606055,0.3700974798682882
3.1090609060906083,0.3697020554059873
3.112061206120611,0.3693074404472046
3.1150615061506137,0.3689136326319411
3.1180618061806182,0.36852062960874543
3.121062106210621,0.3681284290346937
3.1240624062406237,0.3677370285753406
3.1270627062706264,0.36734642590469496
3.130063006300629,0.3669566187051807
3.133063306330632,0.3665676046676042
3.1360636063606346,0.36617938149111945
3.139063906390639,0.36579194688319483
3.142064206420642,0.365405298559579
3.1450645064506446,0.36501943424426714
3.1480648064806473,0.3646343516694675
3.15106510651065,0.3642500485755675
3.154065406540653,0.36386652271110115
3.1570657065706555,0.3634837718327154
3.16006600660066,0.36310179370513873
3.163066306630663,0.3627205861011448
3.1660666066606655,0.36234014680152415
3.1690669066906683,0.3619604735950473
3.172067206720671,0.3615815642784355
3.1750675067506737,0.3612034166563268
3.1780678067806782,0.36082602854124407
3.181068106810681,0.36044939775356344
3.1840684068406837,0.36007352212148097
3.1870687068706864,0.3596983994809831
3.190069006900689,0.3593240276758118
3.193069306930692,0.3589504045574368
3.1960696069606946,0.35857752798502146
3.199069906990699,0.3582053958253926
3.202070207020702,0.35783400595300674
3.2050705070507046,0.35746335624992376
3.2080708070807074,0.35709344460577397
3.21107110711071,0.35672426891772263
3.214071407140713,0.3563558270904478
3.2170717071707156,0.3559881170361034
3.22007200720072,0.35562113667428985
3.223072307230723,0.35525488393202714
3.2260726072607255,0.3548893567437212
3.2290729072907283,0.35452455305113345
3.232073207320731,0.35416047080335467
3.2350735073507337,0.35379710795677066
3.2380738073807382,0.35343446247503585
3.241074107410741,0.3530725323290433
3.2440744074407437,0.3527113154968929
3.2470747074707464,0.35235080996386475
3.250075007500749,0.35199101372238867
3.253075307530752,0.3516319247720162
3.2560756075607546,0.35127354111939135
3.259075907590759,0.35091586077821757
3.262076207620762,0.350558881769238
3.2650765076507646,0.3502026021201984
3.2680768076807674,0.3498470198658225
3.27107710771077,0.34949213304778404
3.274077407740773,0.3491379397146774
3.2770777077707756,0.3487844379219896
3.28007800780078,0.34843162573207104
3.283078307830783,0.3480795012141126
3.2860786078607855,0.3477280624441094
3.2890789078907883,0.34737730750484375
3.292079207920791,0.3470272344858467
3.2950795079507937,0.34667784148337955
3.2980798079807965,0.34632912660040216
3.301080108010801,0.34598108794654514
3.3040804080408037,0.3456337236380855
3.3070807080708065,0.34528703179791814
3.310081008100809,0.3449410105555296
3.313081308130812,0.34459565804697045
3.3160816081608147,0.3442509724148306
3.319081908190819,0.3439069518082089
3.322082208220822,0.34356359438269185
3.3250825082508246,0.3432208983003248
3.3280828082808274,0.3428788617295835
3.33108310831083,0.3425374828453531
3.334083408340833,0.3421967598288981
3.3370837083708356,0.34185669086783943
3.34008400840084,0.3415172741561243
3.343084308430843,0.3411785078940069
3.3460846084608455,0.34084039028801705
3.3490849084908483,0.34050291955094036
3.352085208520851,0.34016609390178637
3.3550855085508537,0.3398299115657691
3.3580858085808565,0.33949437077428063
3.361086108610861,0.33915946976486294
3.3640864086408637,0.338825206781187
3.3670867086708665,0.33849158007302765
3.370087008700869,0.33815858789623543
3.373087308730872,0.3378262285127167
3.3760876087608747,0.33749450019040544
3.379087908790879,0.33716340120324073
3.382088208820882,0.3368329298311442
3.3850885088508846,0.3365030843599916
3.3880888088808874,0.3361738630815928
3.39108910891089,0.33584526429366535
3.394089408940893,0.33551728629981276
3.3970897089708956,0.33518992740949904
3.4000900090009,0.3348631859380254
3.403090309030903,0.3345370602065085
3.4060906090609055,0.33421154854185436
3.4090909090909083,0.33388664927673706
3.412091209120911,0.3335623607495754
3.4150915091509138,0.3332386813045081
3.4180918091809165,0.33291560929137265
3.421092109210921,0.3325931430656827
3.4240924092409237,0.332271280988603
3.4270927092709265,0.33195002142692914
3.430093009300929,0.3316293627530635
3.433093309330932,0.3313093033449924
3.4360936093609347,0.3309898415862662
3.439093909390939,0.3306709758659735
3.442094209420942,0.33035270457872246
3.4450945094509446,0.3300350261246151
3.4480948094809474,0.32971793890922874
3.45109510951095,0.3294014413435915
3.454095409540953,0.3290855318441614
3.4570957095709556,0.3287702088328053
3.46009600960096,0.3284554707367759
3.463096309630963,0.3281413159886925
3.4660966096609656,0.32782774302651563
3.4690969096909683,0.3275147502935298
3.472097209720971,0.3272023362383203
3.4750975097509738,0.326890499314751
3.4780978097809765,0.3265792379819464
3.481098109810981,0.32626855070426664
3.4840984098409837,0.32595843595129065
3.4870987098709865,0.3256488921977924
3.490099009900989,0.325339917923721
3.493099309930992,0.32503151161418126
3.4960996099609947,0.324723671759411
3.499099909990999,0.32441639685476154
3.502100210021002,0.3241096854006797
3.5051005100510046,0.3238035359026836
3.5081008100810074,0.3234979468713442
3.51110111011101,0.323192916822266
3.514101410141013,0.32288844427606583
3.5171017101710156,0.3225845277583536
3.52010201020102,0.32228116579971267
3.523102310231023,0.32197835693567944
3.5261026102610256,0.32167609970672284
3.5291029102910283,0.3213743926582282
3.532103210321031,0.3210732343404736
3.5351035103510338,0.32077262330861256
3.5381038103810365,0.3204725581226552
3.541104110411041,0.32017303734744784
3.5441044104410437,0.31987405955265386
3.5471047104710465,0.319575623312736
3.550105010501049,0.3192777272069353
3.553105310531052,0.31898036981925476
3.5561056105610547,0.318683549738437
3.559105910591059,0.31838726555794994
3.562106210621062,0.3180915158759636
3.5651065106510647,0.3177962992953357
3.5681068106810674,0.31750161442358993
3.57110711071107,0.3172074598728985
3.574107410741073,0.3169138342600653
3.5771077107710756,0.31662073620650605
3.58010801080108,0.3163281643382292
3.583108310831083,0.3160361172858213
3.5861086108610856,0.31574459368442487
3.5891089108910883,0.3154535921737236
3.592109210921091,0.3151631113979234
3.5951095109510938,0.3148731500057329
3.5981098109810965,0.3145837066503498
3.601110111011101,0.31429477998943783
3.6041104110411037,0.31400636868511517
3.6071107110711065,0.31371847140393166
3.610111011101109,0.3134310868168555
3.613111311131112,0.3131442135992524
3.6161116111611147,0.31285785043087105
3.619111911191119,0.3125719959958246
3.622112211221122,0.31228664898257463
3.6251125112511247,0.3120018080839122
3.6281128112811274,0.31171747199694294
3.63111311131113,0.3114336394230688
3.634113411341133,0.31115030906797203
3.6371137113711356,0.31086747964159844
3.64011401140114,0.31058514985813973
3.643114311431143,0.3103033184360182
3.6461146114611456,0.31002198409787013
3.6491149114911483,0.30974114557052757
3.652115211521151,0.30946080158500466
3.6551155115511538,0.30918095087647895
3.6581158115811565,0.3089015921842767
3.661116111611161,0.3086227242518557
3.6641164116411638,0.308344345826791
3.6671167116711665,0.30806645566075574
3.670117011701169,0.3077890525095083
3.673117311731172,0.30751213513287456
3.6761176117611747,0.30723570229473235
3.679117911791179,0.3069597527629972
3.682118211821182,0.30668428530960473
3.6851185118511847,0.3064092987104955
3.6881188118811874,0.3061347917455999
3.69111911191119,0.30586076319882394
3.694119411941193,0.30558721185802945
3.6971197119711956,0.30531413651502487
3.7001200120012,0.30504153596554556
3.703120312031203,0.30476940900923866
3.7061206120612056,0.30449775444965216
3.7091209120912083,0.30422657109421347
3.712121212121211,0.30395585775421974
3.715121512151214,0.3036856132448212
3.7181218121812165,0.3034158363850051
3.721122112211221,0.30314652599758135
3.7241224122412238,0.30287768090916983
3.7271227122712265,0.3026092999501838
3.7301230123012292,0.3023413819548132
3.733123312331232,0.30207392576101627
3.7361236123612347,0.30180693021049865
3.739123912391239,0.30154039414870204
3.742124212421242,0.30127431642479
3.7451245124512447,0.3010086958916323
3.7481248124812474,0.3007435314057922
3.75112511251125,0.3004788218275096
3.754125412541253,0.3002145660206911
3.7571257125712556,0.29995076285289207
3.76012601260126,0.2996874111953046
3.763126312631263,0.29942450992274283
3.7661266126612656,0.29916205791363015
3.7691269126912683,0.29890005404998315
3.772127212721271,0.2986384972174005
3.775127512751274,0.2983773863050476
3.7781278127812765,0.29811672020564345
3.781128112811281,0.2978564978154463
3.7841284128412838,0.2975967180342417
3.7871287128712865,0.297337379765328
3.7901290129012892,0.2970784819155022
3.793129312931292,0.29682002339504876
3.7961296129612947,0.29656200311772357
3.799129912991299,0.29630442000074353
3.802130213021302,0.29604727296477085
3.8051305130513047,0.2957905609339016
3.8081308130813074,0.2955342828356522
3.81113111311131,0.2952784376009453
3.814131413141313,0.29502302416409926
3.8171317131713156,0.2947680414628128
3.82013201320132,0.29451348843815395
3.823132313231323,0.2942593640345456
3.8261326132613256,0.2940056671997541
3.8291329132913283,0.2937523968848759
3.832133213321331,0.2934995520443251
3.835133513351334,0.2932471316358218
3.8381338133813365,0.2929951346203772
3.841134113411341,0.2927435599622842
3.8441344134413438,0.2924924066291013
3.8471347134713465,0.2922416735916449
3.8501350135013492,0.2919913598239729
3.853135313531352,0.29174146430337344
3.8561356135613547,0.2914919860103552
3.859135913591359,0.29124292392863177
3.862136213621362,0.2909942770451121
3.8651365136513647,0.29074604434988555
3.8681368136813674,0.2904982248362145
3.87113711371137,0.29025081750051823
3.874137413741373,0.2900038213423618
3.8771377137713756,0.28975723536444614
3.88013801380138,0.2895110585725949
3.883138313831383,0.28926528997574213
3.8861386138613856,0.2890199285859219
3.8891389138913883,0.28877497341825603
3.892139213921391,0.28853042349094243
3.895139513951394,0.28828627782524363
3.8981398139813965,0.2880425354454753
3.901140114011401,0.28779919537899484
3.9041404140414038,0.2875562566561896
3.9071407140714065,0.2873137183104676
3.9101410141014092,0.28707157937824235
3.913141314131412,0.28682983889892477
3.9161416141614147,0.2865884959149118
3.919141914191419,0.28634754947157276
3.922142214221422,0.28610699861724137
3.9251425142514247,0.285866842403203
3.9281428142814274,0.28562707988368313
3.93114311431143,0.2853877101158385
3.934143414341433,0.28514873215974357
3.9371437143714356,0.28491014507838247
3.94014401440144,0.284671947937635
3.943144314431443,0.284434139806268
3.9461446144614456,0.2841967197559258
3.9491449144914483,0.28395968686111556
3.952145214521451,0.28372304019920014
3.955145514551454,0.2834867788503861
3.9581458145814565,0.2832509018977133
3.961146114611461,0.28301540842704515
3.964146414641464,0.2827802975270553
3.9671467146714665,0.2825455682892222
3.9701470147014692,0.2823112198078138
3.973147314731472,0.2820772511798803
3.9761476147614747,0.28184366150524265
3.9791479147914792,0.2816104498864824
3.982148214821482,0.2813776154289315
3.9851485148514847,0.28114515724066225
3.9881488148814874,0.28091307443247815
3.99114911491149,0.28068136611790145
3.994149414941493,0.2804500314131656
3.9971497149714956,0.28021906943720387
4.0001500150015,0.27998847931163945
4.003150315031503,0.2797582601607759
4.006150615061506,0.27952841111158866
4.009150915091508,0.279298931293711
4.012151215121511,0.27906981983942947
4.015151515151514,0.27884107588367074
4.0181518151815165,0.27861269856399334
4.021152115211521,0.27838468702057684
4.024152415241524,0.2781570403962128
4.0271527152715265,0.2779297578362963
4.030153015301529,0.2777028384888166
4.033153315331532,0.2774762815043434
4.036153615361535,0.2772500860360236
4.039153915391539,0.2770242512395642
4.042154215421542,0.27679877627323307
4.045154515451545,0.27657366029784114
4.048154815481547,0.2763489024767363
4.05115511551155,0.2761245019757935
4.054155415541553,0.275900457963407
4.057155715571556,0.27567676961047793
4.06015601560156,0.27545343609041023
4.063156315631563,0.27523045657909645
4.066156615661566,0.27500783025491177
4.069156915691568,0.2747855562987036
4.072157215721571,0.2745636338937828
4.075157515751574,0.2743420622259152
4.0781578157815765,0.27412084048331226
4.081158115811581,0.27389996785662335
4.084158415841584,0.27367944353892515
4.0871587158715865,0.27345926672571297
4.090159015901589,0.273239436614894
4.093159315931592,0.2730199524067758
4.096159615961595,0.27280081330405986
4.099159915991599,0.2725820185118326
4.102160216021602,0.27236356723755434
4.105160516051605,0.2721454586910553
4.108160816081607,0.2719276920845214
4.11116111611161,0.271710266632492
4.114161416141613,0.2714931815518443
4.117161716171616,0.2712764360617915
4.12016201620162,0.27106002938387097
4.123162316231623,0.2708439607419364
4.126162616261626,0.27062822936214953
4.129162916291628,0.2704128344729716
4.132163216321631,0.27019777530515565
4.135163516351634,0.2699830510917381
4.1381638163816366,0.2697686610680303
4.141164116411641,0.2695546044716107
4.144164416441644,0.2693408805423153
4.1471647164716465,0.26912748852223256
4.150165016501649,0.2689144276556933
4.153165316531652,0.26870169718926157
4.156165616561655,0.26848929637172925
4.159165916591659,0.26827722445410496
4.162166216621662,0.2680654806896109
4.165166516651665,0.26785406433366904
4.168166816681667,0.26764297464389875
4.17116711671167,0.26743221088010444
4.174167416741673,0.2672217723042708
4.177167716771676,0.267011658180554
4.18016801680168,0.2668018677752727
4.183168316831683,0.2665924003569039
4.186168616861686,0.266383255196071
4.189168916891688,0.26617443156553844
4.192169216921691,0.26596592874020375
4.195169516951694,0.26575774599708907
4.198169816981697,0.26554988261533774
4.201170117011701,0.2653423378761991
4.204170417041704,0.2651351110630288
4.2071707170717065,0.2649282014612758
4.210171017101709,0.2647216083584788
4.213171317131712,0.26451533104425523
4.216171617161715,0.26430936881029743
4.219171917191719,0.26410372095036183
4.222172217221722,0.26389838676026556
4.225172517251725,0.26369336553787626
4.2281728172817274,0.26348865658310494
4.23117311731173,0.2632842591978998
4.234173417341733,0.26308017268623896
4.237173717371736,0.2628763963541234
4.24017401740174,0.2626729295095678
4.243174317431743,0.26246977146259765
4.246174617461746,0.26226692152523734
4.249174917491748,0.2620643790115067
4.252175217521751,0.26186214323741236
4.255175517551754,0.26166021352094027
4.258175817581757,0.2614585891820509
4.261176117611761,0.261257269542669
4.264176417641764,0.26105625392668286
4.2671767176717665,0.2608555416599279
4.270177017701769,0.2606551320701878
4.273177317731772,0.2604550244871867
4.276177617761775,0.26025521824257586
4.279177917791779,0.26005571266993693
4.282178217821782,0.25985650710476776
4.285178517851785,0.25965760088447715
4.2881788178817875,0.2594589933483809
4.29117911791179,0.25926068383769196
4.294179417941793,0.2590626716955156
4.297179717971796,0.25886495626684225
4.3001800180018,0.2586675368985408
4.303180318031803,0.2584704129393526
4.306180618061806,0.25827358373988435
4.309180918091808,0.25807704865260084
4.312181218121811,0.2578808070318222
4.315181518151814,0.2576848582337119
4.318181818181817,0.25748920161627387
4.321182118211821,0.25729383653934745
4.324182418241824,0.25709876236459595
4.3271827182718265,0.25690397845550433
4.330183018301829,0.2567094841773737
4.333183318331832,0.2565152788973105
4.336183618361835,0.2563213619842245
4.339183918391839,0.2561277328088206
4.342184218421842,0.2559343907435942
4.345184518451845,0.2557413351628217
4.3481848184818475,0.2555485654425571
4.35118511851185,0.25535608096062684
4.354185418541853,0.255163881096621
4.357185718571856,0.2549719652318869
4.36018601860186,0.2547803327495275
4.363186318631863,0.2545889830343894
4.366186618661866,0.25439791547306057
4.369186918691868,0.254207129453865
4.372187218721871,0.25401662436685335
4.375187518751874,0.2538263996037993
4.378187818781877,0.25363645455819406
4.381188118811881,0.2534467886252381
4.384188418841884,0.2532574012018379
4.3871887188718866,0.2530682916865991
4.390189018901889,0.2528794594798209
4.393189318931892,0.2526909039834878
4.396189618961895,0.2525026246012689
4.399189918991899,0.25231462073850613
4.402190219021902,0.25212689180221504
4.405190519051905,0.25193943720107226
4.4081908190819075,0.25175225634541437
4.41119111911191,0.2515653486472327
4.414191419141913,0.25137871352016294
4.417191719171916,0.2511923503794855
4.42019201920192,0.2510062586421146
4.423192319231923,0.2508204377265975
4.426192619261926,0.25063488705310416
4.429192919291928,0.25044960604342503
4.432193219321931,0.2502645941209653
4.435193519351934,0.2500798507107384
4.438193819381937,0.24989537523935929
4.441194119411941,0.24971116713504304
4.444194419441944,0.24952722582759498
4.4471947194719466,0.24934355074840814
4.450195019501949,0.24916014133045677
4.453195319531952,0.248976997008291
4.456195619561955,0.24879411721803152
4.459195919591959,0.24861150139736493
4.462196219621962,0.24842914898553775
4.465196519651965,0.24824705942335173
4.4681968196819675,0.248065232153156
4.47119711971197,0.2478836666188481
4.474197419741973,0.2477023622658604
4.477197719771976,0.2475213185411612
4.48019801980198,0.24734053489324798
4.483198319831983,0.2471600107721416
4.486198619861986,0.24697974562938
4.489198919891988,0.24679973891801574
4.492199219921991,0.246619990092609
4.495199519951994,0.24644049860922396
4.498199819981997,0.24626126392542297
4.501200120012001,0.24608228550025882
4.504200420042004,0.24590356279427622
4.507200720072007,0.2457250952695004
4.510201020102009,0.2455468823894361
4.513201320132012,0.24536892361906065
4.516201620162015,0.24519121842481748
4.519201920192019,0.245013766274617
4.522202220222022,0.2448365666378265
4.525202520252025,0.24465961898526584
4.5282028202820275,0.24448292278920453
4.53120312031203,0.24430647752335408
4.534203420342033,0.2441302826628705
4.537203720372036,0.24395433768433525
4.54020402040204,0.24377864206576869
4.543204320432043,0.2436031952866073
4.546204620462046,0.24342799682771277
4.549204920492048,0.24325304617136032
4.552205220522051,0.24307834280123536
4.555205520552054,0.24290388620242961
4.558205820582057,0.24272967586143637
4.561206120612061,0.24255571126614353
4.564206420642064,0.24238199190583248
4.567206720672067,0.24220851727117054
4.570207020702069,0.24203528685420944
4.573207320732072,0.2418623001483765
4.576207620762075,0.24168955664847475
4.579207920792079,0.24151705585067407
4.582208220822082,0.24134479725251012
4.585208520852085,0.2411727803528781
4.5882088208820875,0.24100100465202748
4.59120912091209,0.24082946965156038
4.594209420942093,0.24065817485442317
4.597209720972096,0.24048711976490605
4.6002100210021,0.2403163038886361
4.603210321032103,0.24014572673257356
4.606210621062106,0.23997538780500602
4.609210921092108,0.239805286615548
4.612211221122111,0.2396354226751308
4.615211521152114,0.23946579549600647
4.618211821182117,0.2392964045917323
4.621212121212121,0.2391272494771754
4.624212421242124,0.23895832966850708
4.627212721272127,0.2387896446831939
4.630213021302129,0.23862119403999907
4.633213321332132,0.23845297725897466
4.636213621362135,0.23828499386145846
4.639213921392139,0.2381172433700699
4.642214221422142,0.2379497253087064
4.645214521452145,0.23778243920253642
4.6482148214821475,0.23761538457800138
4.65121512151215,0.23744856096280217
4.654215421542153,0.23728196788590358
4.657215721572156,0.23711560487752795
4.66021602160216,0.23694947146914636
4.663216321632163,0.2367835671934823
4.666216621662166,0.23661789158450086
4.669216921692168,0.2364524441774083
4.672217221722171,0.23628722450864723
4.675217521752174,0.23612223211589242
4.678217821782177,0.23595746653804608
4.681218121812181,0.23579292731523643
4.684218421842184,0.2356286139888078
4.687218721872187,0.23546452610132676
4.690219021902189,0.23530066319656734
4.693219321932192,0.23513702481951532
4.696219621962195,0.23497361051635704
4.699219921992199,0.23481041983448273
4.702220222022202,0.23464745232247877
4.705220522052205,0.23448470753012293
4.7082208220822075,0.2343221850083821
4.71122112211221,0.23415988430941134
4.714221422142213,0.23399780498654188
4.717221722172216,0.23383594659428655
4.72022202220222,0.23367430868833067
4.723222322232223,0.2335128908255277
4.726222622262226,0.23335169256389998
4.729222922292228,0.23319071346262968
4.732223222322231,0.23302995308205898
4.735223522352234,0.23286941098368671
4.738223822382237,0.2327090867301578
4.741224122412241,0.23254897988526924
4.744224422442244,0.23238909001396008
4.747224722472247,0.2322294166823095
4.750225022502249,0.23206995945753386
4.753225322532252,0.23191071790797993
4.756225622562255,0.23175169160312697
4.759225922592259,0.2315928801135777
4.762226222622262,0.2314342830110575
4.765226522652265,0.23127589986841057
4.7682268226822675,0.23111773025959234
4.77122712271227,0.23095977375967597
4.774227422742273,0.2308020299448364
4.777227722772276,0.23064449839235526
4.78022802280228,0.23048717868061486
4.783228322832283,0.23033007038909428
4.786228622862286,0.2301731730983657
4.789228922892288,0.23001648639009217
4.792229222922291,0.22986000984702254
4.795229522952294,0.22970374305298918
4.798229822982297,0.2295476855929045
4.801230123012301,0.22939183705275715
4.804230423042304,0.22923619701960923
4.807230723072307,0.22908076508159067
4.810231023102309,0.22892554082789796
4.813231323132312,0.22877052384879196
4.816231623162315,0.22861571373559156
4.8192319231923175,0.22846111008067055
4.822232223222322,0.2283067124774573
4.825232523252325,0.22815252052042853
4.8282328232823275,0.22799853380510707
4.83123312331233,0.22784475192805845
4.834233423342333,0.22769117448688733
4.837233723372336,0.22753780108023547
4.84023402340234,0.22738463130777423
4.843234323432343,0.22723166477021084
4.846234623462346,0.22707890106927206
4.849234923492348,0.22692633980771143
4.852235223522351,0.2267739805893007
4.855235523552354,0.22662182301883185
4.858235823582357,0.22646986670210298
4.861236123612361,0.22631811124593093
4.864236423642364,0.22616655625813395
4.867236723672367,0.22601520134753683
4.870237023702369,0.2258640461239639
4.873237323732372,0.22571309019823738
4.876237623762375,0.22556233318217364
4.8792379237923775,0.22541177468858217
4.882238223822382,0.22526141433125962
4.885238523852385,0.22511125172498425
4.8882388238823875,0.22496128648552408
4.89123912391239,0.2248115182296204
4.894239423942393,0.22466194657499233
4.897239723972396,0.2245125711403288
4.9002400240024,0.22436339154529641
4.903240324032403,0.22421440741051918
4.906240624062406,0.22406561835759228
4.909240924092408,0.22391702400906724
4.912241224122411,0.2237686239884557
4.915241524152414,0.2236204179202234
4.918241824182417,0.2234724054297878
4.921242124212421,0.22332458614351544
4.924242424242424,0.22317695968871962
4.927242724272427,0.22302952569365478
4.930243024302429,0.22288228378751934
4.933243324332432,0.2227352336004435
4.936243624362435,0.2225883747634948
4.9392439243924375,0.22244170690867404
4.942244224422442,0.22229522966890647
4.945244524452445,0.22214894267804494
4.9482448244824475,0.22200284557086555
4.95124512451245,0.22185693798306352
4.954245424542453,0.2217112195512514
4.957245724572456,0.22156568991295592
4.96024602460246,0.2214203487066157
4.963246324632463,0.22127519557157627
4.966246624662466,0.22113023014809136
4.969246924692468,0.22098545207731607
4.972247224722471,0.2208408610013062
4.975247524752474,0.22069645656301465
4.978247824782477,0.2205522384062903
4.981248124812481,0.2204082061758712
4.984248424842484,0.2202643595173871
4.987248724872487,0.22012069807735402
4.990249024902489,0.21997722150317073
4.993249324932492,0.2198339294431171
4.996249624962495,0.21969082154635208
4.9992499249924975,0.21954789746290881
5.002250225022502,0.2194051568436953
5.005250525052505,0.21926259934048825
5.0082508250825075,0.21912022460593317
5.01125112511251,0.21897803229353877
5.014251425142513,0.21883602205767877
5.017251725172516,0.2186941935535823
5.02025202520252,0.2185525464373419
5.023252325232523,0.21841108036589732
5.026252625262526,0.21826979499704527
5.029252925292528,0.21812868998942928
5.032253225322531,0.21798776500254038
5.035253525352534,0.21784701969671352
5.038253825382537,0.21770645373312536
5.041254125412541,0.21756606677379015
5.044254425442544,0.21742585848155954
5.047254725472547,0.21728582852012146
5.050255025502549,0.21714597655398826
5.053255325532552,0.21700630224850948
5.056255625562555,0.2168668052698552
5.0592559255925575,0.21672748528501917
5.062256225622562,0.21658834196182017
5.065256525652565,0.21644937496889272
5.0682568256825675,0.21631058397568853
5.07125712571257,0.2161719686524735
5.074257425742573,0.21603352867032363
5.077257725772576,0.2158952637011247
5.08025802580258,0.21575717341756917
5.083258325832583,0.21561925749315236
5.086258625862586,0.21548151560217402
5.089258925892588,0.21534394741972893
5.092259225922591,0.21520655262170973
5.095259525952594,0.21506933088480493
5.098259825982597,0.21493228188649652
5.101260126012601,0.2147954053050523
5.104260426042604,0.21465870081952879
5.107260726072607,0.21452216810976646
5.110261026102609,0.21438580685639055
5.113261326132612,0.2142496167408037
5.116261626162615,0.21411359744518843
5.1192619261926176,0.213977748652502
5.122262226222622,0.2138420700464732
5.125262526252625,0.21370656131160645
5.1282628262826275,0.21357122213316623
5.13126312631263,0.2134360521971916
5.134263426342633,0.2133010511904805
5.137263726372636,0.21316621880059572
5.14026402640264,0.21303155471585566
5.143264326432643,0.2128970586253388
5.146264626462646,0.21276273021887745
5.149264926492648,0.21262856918705597
5.152265226522651,0.21249457522120935
5.155265526552654,0.21236074801342067
5.158265826582657,0.21222708725651965
5.161266126612661,0.21209359264407826
5.164266426642664,0.21196026387040978
5.167266726672667,0.21182710063056656
5.170267026702669,0.21169410262033994
5.173267326732672,0.21156126953625498
5.176267626762675,0.21142860107556954
5.179267926792678,0.21129609693627024
5.182268226822682,0.21116375681707195
5.185268526852685,0.21103158041741907
5.1882688268826875,0.21089956743747715
5.19126912691269,0.2107677175781337
5.194269426942693,0.21063603054099633
5.197269726972696,0.2105045060283901
5.2002700270027,0.2103731437433548
5.203270327032703,0.210241943389647
5.206270627062706,0.21011090467172872
5.2092709270927084,0.20998002729477516
5.212271227122711,0.20984931096466714
5.215271527152714,0.2097187553879911
5.218271827182717,0.20958836027203456
5.221272127212721,0.20945812532478914
5.224272427242724,0.2093280502549404
5.227272727272727,0.2091981347718752
5.230273027302729,0.20906837858567243
5.233273327332732,0.20893878140710367
5.236273627362735,0.20880934294763195
5.239273927392738,0.20868006291940766
5.242274227422742,0.20855094103526708
5.245274527452745,0.20842197700873535
5.2482748274827475,0.20829317055401378
5.25127512751275,0.20816452138598793
5.254275427542753,0.2080360292202193
5.257275727572756,0.2079076937729499
5.26027602760276,0.20777951476109355
5.263276327632763,0.20765149190223436
5.266276627662766,0.20752362491463142
5.2692769276927685,0.20739591351720954
5.272277227722771,0.20726835742956087
5.275277527752774,0.20714095637194213
5.278277827782777,0.20701371006527325
5.281278127812781,0.20688661823113452
5.284278427842784,0.20675968059176483
5.287278727872787,0.2066328968700588
5.290279027902789,0.20650626678957074
5.293279327932792,0.2063797900745038
5.296279627962795,0.20625346644971318
5.299279927992798,0.20612729564070184
5.302280228022802,0.20600127737362442
5.305280528052805,0.20587541137527832
5.3082808280828075,0.20574969737310483
5.31128112811281,0.20562413509518737
5.314281428142813,0.20549872427024862
5.317281728172816,0.20537346462765121
5.32028202820282,0.20524835589739168
5.323282328232823,0.20512339781010178
5.326282628262826,0.20499859009704902
5.3292829282928285,0.20487393249012584
5.332283228322831,0.20474942472185664
5.335283528352834,0.20462506652539264
5.338283828382837,0.20450085763451273
5.341284128412841,0.2043767977836154
5.344284428442844,0.20425288670772293
5.347284728472847,0.20412912414247733
5.350285028502849,0.2040055098241381
5.353285328532852,0.20388204348958178
5.356285628562855,0.20375872487629826
5.359285928592858,0.2036355537223924
5.362286228622862,0.20351252976657846
5.365286528652865,0.20338965274817905
5.3682868286828676,0.20326692240712776
5.37128712871287,0.20314433848396019
5.374287428742873,0.20302190071981782
5.377287728772876,0.20289960885644462
5.38028802880288,0.2027774626361827
5.383288328832883,0.20265546180197755
5.386288628862886,0.2025336060973682
5.3892889288928885,0.2024118952664901
5.392289228922891,0.20229032905407227
5.395289528952894,0.2021689072054364
5.398289828982897,0.2020476294664934
5.401290129012901,0.20192649558374343
5.404290429042904,0.20180550530427466
5.407290729072907,0.20168465837576105
5.410291029102909,0.20156395454645465
5.413291329132912,0.20144339356519594
5.416291629162915,0.20132297518140269
5.419291929192918,0.20120269914507327
5.422292229222922,0.20108256520677997
5.425292529252925,0.20096257311767393
5.428292829282928,0.20084272262947636
5.43129312931293,0.20072301349448385
5.434293429342933,0.2006034454655614
5.437293729372936,0.20048401829614373
5.44029402940294,0.2003647317402327
5.443294329432943,0.20024558555239563
5.446294629462946,0.20012657948776427
5.4492949294929485,0.20000771330203335
5.452295229522951,0.1998889867514542
5.455295529552954,0.19977039959284457
5.458295829582957,0.1996519515835754
5.461296129612961,0.1995336424815715
5.464296429642964,0.19941547204531815
5.467296729672967,0.19929744003384978
5.470297029702969,0.1991795462067514
5.473297329732972,0.1990617903241618
5.476297629762975,0.19894417214676433
5.479297929792978,0.19882669143579002
5.482298229822982,0.1987093479530162
5.485298529852985,0.1985921414607623
5.488298829882988,0.19847507172189216
5.49129912991299,0.1983581384998092
5.494299429942993,0.19824134155845388
5.497299729972996,0.1981246806623052
5.500300030003,0.19800815557637977
5.503300330033003,0.19789176606622882
5.506300630063006,0.19777551189793494
5.5093009300930085,0.19765939283811323
5.512301230123011,0.19754340865390846
5.515301530153014,0.19742755911299473
5.518301830183017,0.1973118439835723
5.521302130213021,0.19719626303436694
5.524302430243024,0.19708081603463085
5.527302730273027,0.1969655027541361
5.530303030303029,0.19685032296317645
5.533303330333032,0.19673527643256664
5.536303630363035,0.19662036293364016
5.539303930393038,0.1965055822382453
5.542304230423042,0.19639093411874725
5.545304530453045,0.1962764183480252
5.548304830483048,0.19616203469946997
5.55130513051305,0.19604778294698536
5.554305430543053,0.19593366286498284
5.557305730573056,0.19581967422838306
5.56030603060306,0.19570581681261237
5.563306330633063,0.1955920903936063
5.566306630663066,0.19547849474780177
5.5693069306930685,0.19536502965213678
5.572307230723071,0.1952516948840539
5.575307530753074,0.19513849022149185
5.578307830783077,0.19502541544289254
5.581308130813081,0.19491247032719186
5.584308430843084,0.19479965465382218
5.587308730873087,0.19468696820271036
5.590309030903089,0.1945744107542761
5.593309330933092,0.1944619820894304
5.596309630963095,0.1943496819895763
5.599309930993098,0.1942375102366033
5.602310231023102,0.19412546661289004
5.605310531053105,0.19401355090130085
5.608310831083108,0.19390176288518648
5.61131113111311,0.19379010234837887
5.614311431143113,0.19367856907519249
5.617311731173116,0.19356716285042366
5.62031203120312,0.19345588345935036
5.623312331233123,0.19334473068772448
5.626312631263126,0.19323370432177728
5.6293129312931285,0.19312280414821603
5.632313231323131,0.19301202995422115
5.635313531353134,0.19290138152744732
5.638313831383137,0.19279085865601914
5.641314131413141,0.19268046112853365
5.644314431443144,0.19257018873405646
5.647314731473147,0.1924600412621189
5.650315031503149,0.19235001850272343
5.653315331533152,0.1922401202463338
5.656315631563155,0.19213034628387907
5.659315931593158,0.19202069640675162
5.662316231623162,0.1919111704068031
5.665316531653165,0.1918017680763491
5.668316831683168,0.1916924892081622
5.67131713171317,0.19158333359547236
5.674317431743173,0.19147430103196628
5.677317731773176,0.1913653913117863
5.68031803180318,0.19125660422952787
5.683318331833183,0.19114793958024148
5.686318631863186,0.19103939715942547
5.6893189318931885,0.1909309767630313
5.692319231923191,0.19082267818746118
5.695319531953194,0.19071450122955902
5.698319831983197,0.1906064456866211
5.701320132013201,0.19049851135638746
5.704320432043204,0.19039069803704034
5.707320732073207,0.19028300552720825
5.710321032103209,0.1901754336259596
5.713321332133212,0.19006798213280404
5.716321632163215,0.18996065084769154
5.719321932193218,0.18985343957100534
5.722322232223222,0.18974634810357396
5.725322532253225,0.18963937624665528
5.728322832283228,0.18953252380194396
5.73132313231323,0.18942579057156866
5.734323432343233,0.18931917635809042
5.737323732373236,0.18921268096450053
5.74032403240324,0.18910630419422034
5.743324332433243,0.18900004585110144
5.746324632463246,0.18889390573942172
5.7493249324932485,0.18878788366388613
5.752325232523251,0.18868197942962495
5.755325532553254,0.18857619284219226
5.758325832583257,0.1884705237075669
5.761326132613261,0.18836497183214743
5.764326432643264,0.18825953702275533
5.767326732673267,0.1881542190866298
5.770327032703269,0.1880490178314311
5.773327332733272,0.18794393306523322
5.776327632763275,0.18783896459653177
5.779327932793278,0.1877341122342325
5.782328232823282,0.18762937578765743
5.785328532853285,0.1875247550665437
5.788328832883288,0.18742024988103598
5.79132913291329,0.18731586004169332
5.794329432943293,0.18721158535948215
5.797329732973296,0.18710742564577929
5.8003300330033,0.1870033807123686
5.803330333033303,0.1868994503714391
5.806330633063306,0.1867956344355853
5.8093309330933085,0.18669193271781012
5.812331233123311,0.18658834503151317
5.815331533153314,0.18648487119050097
5.818331833183317,0.18638151100897998
5.821332133213321,0.1862782643015543
5.824332433243324,0.18617513088323084
5.827332733273327,0.1860721105694104
5.830333033303329,0.18596920317589433
5.833333333333332,0.18586640851887723
5.836333633363335,0.1857637264149492
5.839333933393338,0.18566115668109262
5.842334233423342,0.18555869913468603
5.845334533453345,0.18545635359349433
5.848334833483348,0.18535411987567887
5.85133513351335,0.18525199779978596
5.854335433543353,0.1851499871847515
5.857335733573356,0.18504808784989962
5.86033603360336,0.18494629961494097
5.863336333633363,0.18484462229997012
5.866336633663366,0.18474305572546718
5.8693369336933685,0.1846415997122956
5.872337233723371,0.18454025408170102
5.875337533753374,0.18443901865530965
5.878337833783377,0.18433789325512925
5.881338133813381,0.18423687770354666
5.884338433843384,0.18413597182332653
5.887338733873387,0.18403517543760983
5.890339033903389,0.18393448836991727
5.893339333933392,0.1838339104441409
5.896339633963395,0.18373344148454887
5.899339933993398,0.18363308131578382
5.902340234023402,0.18353282976286
5.905340534053405,0.1834326866511616
5.908340834083408,0.18333265180644506
5.91134113411341,0.1832327250548361
5.914341434143413,0.18313290622282813
5.917341734173416,0.1830331951372823
5.92034203420342,0.182933591625426
5.923342334233423,0.18283409551485574
5.926342634263426,0.18273470663352634
5.9293429342934285,0.18263542480976108
5.932343234323431,0.1825362498722443
5.935343534353434,0.1824371816500234
5.938343834383437,0.18233821997250485
5.941344134413441,0.182239364669455
5.944344434443444,0.18214061557100197
5.947344734473447,0.18204197250763096
5.950345034503449,0.18194343531017873
5.953345334533452,0.18184500380984892
5.956345634563455,0.181746677838189
5.959345934593458,0.18164845722710932
5.962346234623462,0.18155034180886936
5.965346534653465,0.18145233141608388
5.968346834683468,0.18135442588171402
5.97134713471347,0.1812566250390784
5.974347434743473,0.18115892872184067
5.977347734773476,0.1810613367640155
5.98034803480348,0.18096384899996365
5.983348334833483,0.18086646526439507
5.986348634863486,0.1807691853923637
5.9893489348934885,0.18067200921927065
5.992349234923491,0.18057493658086043
5.995349534953494,0.18047796731322102
5.998349834983497,0.1803811012527839
6.001350135013501,0.18028433823631948
6.004350435043504,0.18018767810094274
6.007350735073507,0.1800911206841056
6.010351035103509,0.1799946658235999
6.013351335133512,0.17989831335755813
6.016351635163515,0.17980206312444466
6.019351935193518,0.17970591496306637
6.022352235223522,0.17960986871256224
6.025352535253525,0.1795139242124048
6.028352835283528,0.17941808130240366
6.03135313531353,0.1793223398226982
6.034353435343533,0.1792266996137643
6.037353735373536,0.1791311605164042
6.04035403540354,0.1790357223717547
6.043354335433543,0.17894038502127868
6.046354635463546,0.17884514830676895
6.0493549354935485,0.17875001207034819
6.052355235523551,0.17865497615446377
6.055355535553554,0.17856004040189066
6.058355835583557,0.17846520465572557
6.061356135613561,0.1783704687593969
6.064356435643564,0.1782758325566494
6.067356735673567,0.17818129589155604
6.070357035703569,0.17808685860850773
6.073357335733572,0.17799252055221984
6.076357635763575,0.1778982815677263
6.079357935793578,0.17780414150038173
6.082358235823582,0.17771010019585773
6.085358535853585,0.17761615750014634
6.088358835883588,0.17752231325955545
6.09135913591359,0.1774285673207083
6.094359435943593,0.1773349195305455
6.097359735973596,0.1772413697363206
6.1003600360036,0.17714791778560368
6.103360336033603,0.1770545635262754
6.106360636063606,0.1769613068065301
6.1093609360936085,0.1768681474748728
6.112361236123611,0.17677508538012024
6.115361536153614,0.17668212037139866
6.118361836183617,0.17658925229814265
6.121362136213621,0.1764964810100966
6.124362436243624,0.176403806357312
6.127362736273627,0.1763112281901468
6.130363036303629,0.17621874635926632
6.133363336333632,0.176126360715638
6.136363636363635,0.17603407111053868
6.139363936393638,0.1759418773955435
6.142364236423642,0.1758497794225336
6.145364536453645,0.1757577770436953
6.148364836483648,0.17566587011150872
6.15136513651365,0.17557405847876104
6.154365436543653,0.1754823419985374
6.157365736573656,0.17539072052422236
6.16036603660366,0.17529919390949808
6.163366336633663,0.17520776200834404
6.166366636663666,0.1751164246750389
6.1693669366936685,0.1750251817641557
6.172367236723671,0.17493403313056205
6.175367536753674,0.17484297862942355
6.178367836783677,0.17475201811619695
6.181368136813681,0.1746611514466312
6.184368436843684,0.17457037847677037
6.187368736873687,0.17447969906294997
6.1903690369036894,0.1743891130617957
6.193369336933692,0.17429862033022295
6.196369636963695,0.17420822072543793
6.199369936993698,0.174117914104935
6.202370237023702,0.17402770032649678
6.205370537053705,0.17393757924819334
6.208370837083708,0.17384755072838054
6.21137113711371,0.17375761462570236
6.214371437143713,0.17366777079908335
6.217371737173716,0.17357801910773943
6.22037203720372,0.17348835941116636
6.223372337233723,0.1733987915691396
6.226372637263726,0.1733093154417243
6.2293729372937285,0.1732199308892618
6.232373237323731,0.17313063777237897
6.235373537353734,0.17304143595197696
6.238373837383737,0.17295232528924195
6.241374137413741,0.17286330564563596
6.244374437443744,0.17277437688290007
6.247374737473747,0.17268553886305385
6.2503750375037495,0.17259679144839188
6.253375337533752,0.1725081345014859
6.256375637563755,0.17241956788518242
6.259375937593758,0.1723310914626049
6.262376237623762,0.17224270509714715
6.265376537653765,0.17215440865247975
6.268376837683768,0.17206620199254422
6.27137713771377,0.1719780849815545
6.274377437743773,0.1718900574839962
6.277377737773776,0.1718021193646256
6.28037803780378,0.1717142704884691
6.283378337833783,0.17162651072081914
6.286378637863786,0.17153883992724395
6.2893789378937885,0.17145125797357325
6.292379237923791,0.17136376472590872
6.295379537953794,0.1712763600506136
6.298379837983797,0.1711890438143229
6.301380138013801,0.1711018158839328
6.304380438043804,0.17101467612660612
6.307380738073807,0.1709276244097701
6.3103810381038095,0.1708406606011143
6.313381338133812,0.1707537845685903
6.316381638163815,0.17066699618041511
6.319381938193818,0.170580295305064
6.322382238223822,0.17049368181127295
6.325382538253825,0.170407155568042
6.328382838283828,0.1703207164446286
6.33138313831383,0.17023436431054645
6.334383438343833,0.17014809903556985
6.337383738373836,0.17006192048973037
6.340384038403839,0.16997582854332116
6.343384338433843,0.16988982306688405
6.346384638463846,0.16980390393122036
6.3493849384938486,0.16971807100738803
6.352385238523851,0.16963232416669685
6.355385538553854,0.16954666328071155
6.358385838583857,0.16946108822125142
6.361386138613861,0.16937559886038733
6.364386438643864,0.16929019507043874
6.367386738673867,0.16920487672398465
6.3703870387038695,0.16911964369384755
6.373387338733872,0.16903449585310387
6.376387638763875,0.1689494330750776
6.379387938793878,0.16886445523334326
6.382388238823882,0.16877956220172394
6.385388538853885,0.16869475385428773
6.388388838883888,0.1686100300653544
6.39138913891389,0.16852539070948627
6.394389438943893,0.16844083566149307
6.397389738973896,0.1683563647964319
6.400390039003899,0.16827197798960183
6.403390339033903,0.16818767511654464
6.406390639063906,0.168103456053051
6.409390939093909,0.16801932067515277
6.412391239123911,0.16793526885912255
6.415391539153914,0.16785130048147373
6.418391839183917,0.16776741541896362
6.421392139213921,0.16768361354858907
6.424392439243924,0.16759989474758802
6.427392739273927,0.16751625889343716
6.4303930393039295,0.16743270586385206
6.433393339333932,0.1673492355367851
6.436393639363935,0.16726584779043022
6.439393939393938,0.16718254250321474
6.442394239423942,0.16709931955380558
6.445394539453945,0.16701617882110306
6.448394839483948,0.1669331201842454
6.45139513951395,0.16685014352260402
6.454395439543953,0.16676724871578474
6.457395739573956,0.1666844356436294
6.460396039603959,0.1666017041862099
6.463396339633963,0.16651905422383292
6.466396639663966,0.16643648563703678
6.469396939693969,0.16635399830659145
6.472397239723971,0.16627159211349601
6.475397539753974,0.16618926693898367
6.478397839783977,0.16610702266451405
6.481398139813981,0.16602485917177928
6.484398439843984,0.1659427763426968
6.487398739873987,0.1658607740594152
6.4903990399039895,0.16577885220430902
6.493399339933992,0.16569701065997913
6.496399639963995,0.16561524930925872
6.499399939993998,0.16553356803519859
6.502400240024002,0.16545196672108056
6.505400540054005,0.16537044525041003
6.508400840084008,0.1652890035069168
6.51140114011401,0.16520764137455482
6.514401440144013,0.16512635873750173
6.517401740174016,0.16504515548015672
6.520402040204019,0.16496403148714278
6.523402340234023,0.1648829866433028
6.526402640264026,0.16480202083370402
6.529402940294029,0.1647211339436315
6.532403240324031,0.16464032585859162
6.535403540354034,0.16455959646431
6.538403840384037,0.16447894564673204
6.541404140414041,0.16439837329202192
6.544404440444044,0.1643178792865606
6.547404740474047,0.164237463516948
6.5504050405040495,0.16415712587
6.553405340534052,0.16407686623275333
6.556405640564055,0.1639966844924524
6.559405940594058,0.16391658053656513
6.562406240624062,0.16383655425276739
6.565406540654065,0.16375660552895718
6.568406840684068,0.1636767342532415
6.57140714071407,0.16359694031394212
6.574407440744073,0.16351722359959417
6.577407740774076,0.16343758399894473
6.580408040804079,0.16335802140095118
6.583408340834083,0.16327853569478867
6.586408640864086,0.16319912676983525
6.589408940894089,0.16311979451568426
6.592409240924091,0.16304053882213768
6.595409540954094,0.16296135957920754
6.598409840984097,0.16288225667711478
6.601410141014101,0.16280323000628819
6.604410441044104,0.1627242794573663
6.607410741074107,0.16264540492119192
6.6104110411041095,0.1625666062888188
6.613411341134112,0.16248788345150414
6.616411641164115,0.16240923630071327
6.619411941194118,0.16233066472811628
6.622412241224122,0.1622521686255884
6.625412541254125,0.1621737478852075
6.628412841284128,0.16209540239926198
6.63141314131413,0.16201713206023638
6.634413441344133,0.16193893676082194
6.637413741374136,0.16186081639391303
6.640414041404139,0.16178277085260473
6.643414341434143,0.161704800030195
6.646414641464146,0.16162690382018238
6.649414941494149,0.16154908211626634
6.652415241524151,0.1614713348123501
6.655415541554154,0.16139366180253029
6.658415841584157,0.16131606298110704
6.661416141614161,0.16123853824257833
6.664416441644164,0.16116108748164268
6.667416741674167,0.1610837105931939
6.6704170417041695,0.16100640747232423
6.673417341734172,0.16092917801432385
6.676417641764175,0.16085202211467886
6.679417941794178,0.16077493966907125
6.682418241824182,0.16069793057338114
6.685418541854185,0.16062099472367714
6.688418841884188,0.1605441320162327
6.69141914191419,0.16046734234750892
6.694419441944193,0.16039062561416045
6.697419741974196,0.1603139817130385
6.700420042004199,0.16023741054118817
6.703420342034203,0.160160911995843
6.706420642064206,0.16008448597442876
6.709420942094209,0.16000813237457143
6.712421242124211,0.15993185109407193
6.715421542154214,0.15985564203094105
6.718421842184217,0.15977950508336586
6.721422142214221,0.1597034401497294
6.724422442244224,0.15962744712859936
6.727422742274227,0.15955152591874214
6.7304230423042295,0.1594756764191023
6.733423342334232,0.15939989852881786
6.736423642364235,0.15932419214721347
6.739423942394238,0.15924855717380113
6.742424242424242,0.15917299350828
6.745424542454245,0.15909750105053536
6.748424842484248,0.15902207970063834
6.75142514251425,0.15894672935884552
6.754425442544253,0.1588714499255993
6.757425742574256,0.1587962413015267
6.760426042604259,0.15872110338743764
6.763426342634263,0.15864603608432848
6.766426642664266,0.15857103929337632
6.769426942694269,0.158496112915943
6.772427242724271,0.1584212568535739
6.775427542754274,0.15834647100799204
6.778427842784277,0.15827175528110854
6.781428142814281,0.15819710957501013
6.784428442844284,0.15812253379196883
6.787428742874287,0.15804802783443517
6.7904290429042895,0.15797359160504018
6.793429342934292,0.15789922500659206
6.796429642964295,0.15782492794208364
6.799429942994298,0.15775070031468055
6.802430243024302,0.15767654202773357
6.805430543054305,0.15760245298476633
6.808430843084308,0.15752843308948242
6.81143114311431,0.15745448224575923
6.814431443144313,0.1573806003576568
6.817431743174316,0.1573067873294082
6.820432043204319,0.15723304306542127
6.823432343234323,0.1571593674702809
6.826432643264326,0.15708576044874906
6.829432943294329,0.15701222190575997
6.832433243324331,0.15693875174642408
6.835433543354334,0.15686534987602377
6.838433843384337,0.15679201620001687
6.841434143414341,0.15671875062403356
6.844434443444344,0.1566455530538765
6.847434743474347,0.15657242339552477
6.8504350435043495,0.15649936155512242
6.853435343534352,0.15642636743899097
6.856435643564355,0.15635344095362042
6.859435943594358,0.1562805820056735
6.862436243624362,0.15620779050198014
6.865436543654365,0.15613506634954705
6.868436843684368,0.15606240945554253
6.87143714371437,0.15598981972730944
6.874437443744373,0.1559172970723576
6.877437743774376,0.1558448413983666
6.880438043804379,0.155772452613184
6.883438343834383,0.15570013062482452
6.886438643864386,0.15562787534147046
6.889438943894389,0.15555568667147177
6.892439243924391,0.15548356452334558
6.895439543954394,0.15541150880577115
6.898439843984397,0.15533951942760102
6.901440144014401,0.15526759629784725
6.904440444044404,0.1551957393256901
6.907440744074407,0.15512394842047375
6.9104410441044095,0.15505222349170614
6.913441344134412,0.15498056444905972
6.916441644164415,0.15490897120237215
6.919441944194418,0.1548374436616425
6.922442244224422,0.15476598173703293
6.925442544254425,0.15469458533886923
6.928442844284428,0.1546232543776395
6.93144314431443,0.1545519887639924
6.934443444344433,0.15448078840873952
6.937443744374436,0.15440965322285258
6.940444044404439,0.15433858311746526
6.943444344434443,0.15426757800386945
6.946444644464446,0.15419663779352114
6.949444944494449,0.15412576239803236
6.952445244524451,0.15405495172917283
6.955445544554454,0.1539842056988788
6.958445844584457,0.15391352421923818
6.961446144614461,0.1538429072024997
6.964446444644464,0.15377235456106778
6.967446744674467,0.15370186620751083
6.9704470447044695,0.15363144205454685
6.973447344734472,0.15356108201505475
6.976447644764475,0.1534907860020684
6.979447944794478,0.15342055392878046
6.982448244824482,0.15335038570853632
6.985448544854485,0.15328028125483859
6.988448844884488,0.15321024048134524
6.99144914491449,0.1531402633018666
6.994449444944493,0.15307034963037164
6.997449744974496,0.153000499380979
7.000450045004499,0.15293071246796472
7.003450345034503,0.1528609888057568
7.006450645064506,0.15279132830893313
7.009450945094509,0.1527217308922312
7.012451245124511,0.1526521964705362
7.015451545154514,0.1525827249588855
7.018451845184517,0.1525133162724699
7.021452145214521,0.1524439703266298
7.024452445244524,0.1523746870368587
7.027452745274527,0.15230546631879802
7.0304530453045295,0.15223630808824354
7.033453345334532,0.15216721226113905
7.036453645364535,0.1520981787535767
7.039453945394538,0.1520292074817983
7.042454245424542,0.15196029836219502
7.045454545454545,0.1518914513113109
7.048454845484548,0.15182266624583224
7.05145514551455,0.15175394308259652
7.054455445544553,0.1516852817385889
7.057455745574556,0.15161668213094082
7.060456045604559,0.15154814417693366
7.063456345634563,0.15147966779399175
7.066456645664566,0.15141125289968793
7.069456945694569,0.15134289941174076
7.072457245724571,0.15127460724801425
7.075457545754574,0.15120637632652034
7.078457845784577,0.15113820656541177
7.081458145814581,0.15107009788299136
7.084458445844584,0.15100205019769966
7.087458745874587,0.15093406342812918
7.0904590459045895,0.1508661374930111
7.093459345934592,0.15079827231122236
7.096459645964595,0.15073046780178137
7.099459945994598,0.1506627238838514
7.102460246024602,0.1505950404767377
7.105460546054605,0.1505274174998878
7.108460846084608,0.15045985487288985
7.11146114611461,0.15039235251547578
7.114461446144613,0.1503249103475199
7.117461746174616,0.15025752828903416
7.120462046204619,0.15019020626017424
7.123462346234623,0.150122944181234
7.126462646264626,0.1500557419726467
7.129462946294629,0.14998859955499122
7.132463246324631,0.1499215168489789
7.135463546354634,0.14985449377546758
7.138463846384637,0.14978753025544508
7.141464146414641,0.1497206262100461
7.144464446444644,0.14965378156053885
7.147464746474647,0.14958699622833205
7.1504650465046495,0.1495202701349704
7.153465346534652,0.1494536032021367
7.156465646564655,0.14938699535165226
7.159465946594658,0.14932044650547308
7.162466246624662,0.1492539565856916
7.165466546654665,0.1491875255145414
7.168466846684668,0.1491211532143844
7.1714671467146704,0.14905483960772314
7.174467446744673,0.1489885846171934
7.177467746774676,0.14892238816556985
7.180468046804679,0.14885625017575607
7.183468346834683,0.14879017057079327
7.186468646864686,0.14872414927385996
7.189468946894689,0.14865818620826135
7.192469246924691,0.1485922812974425
7.195469546954694,0.14852643446497804
7.198469846984697,0.1484606456345802
7.201470147014701,0.14839491473008593
7.204470447044704,0.14832924167547393
7.207470747074707,0.14826362639484886
7.2104710471047095,0.14819806881244973
7.213471347134712,0.14813256885264592
7.216471647164715,0.14806712643993908
7.219471947194718,0.14800174149896167
7.222472247224722,0.14793641395447707
7.225472547254725,0.14787114373137922
7.228472847284728,0.1478059307546916
7.2314731473147305,0.14774077494956694
7.234473447344733,0.14767567624129074
7.237473747374736,0.14761063455527423
7.240474047404739,0.14754564981705964
7.243474347434743,0.14748072195231765
7.246474647464746,0.14741585088684775
7.249474947494749,0.14735103654657625
7.252475247524751,0.14728627885756
7.255475547554754,0.14722157774598088
7.258475847584757,0.14715693313815065
7.261476147614761,0.14709234496050555
7.264476447644764,0.14702781313961047
7.267476747674767,0.1469633376021588
7.2704770477047695,0.1468989182749664
7.273477347734772,0.14683455508497467
7.276477647764775,0.14677024795925628
7.279477947794778,0.14670599682500546
7.282478247824782,0.14664180160953988
7.285478547854785,0.14657766224030816
7.288478847884788,0.14651357864487738
7.2914791479147905,0.14644955075094387
7.294479447944793,0.14638557848632658
7.297479747974796,0.14632166177896522
7.300480048004799,0.14625780055692833
7.303480348034803,0.14619399474840405
7.306480648064806,0.14613024428170623
7.309480948094809,0.14606654908526964
7.312481248124811,0.1460029090876535
7.315481548154814,0.14593932421753675
7.318481848184817,0.14587579440372272
7.321482148214821,0.14581231957513668
7.324482448244824,0.1457488996608223
7.327482748274827,0.14568553458995126
7.3304830483048296,0.1456222242918071
7.333483348334832,0.14555896869580237
7.336483648364835,0.14549576773146491
7.339483948394838,0.1454326213284464
7.342484248424842,0.14536952941651385
7.345484548454845,0.14530649192556164
7.348484848484848,0.1452435087855965
7.3514851485148505,0.1451805799267476
7.354485448544853,0.14511770527926274
7.357485748574856,0.14505488477350695
7.360486048604859,0.14499211833996647
7.363486348634863,0.14492940590924402
7.366486648664866,0.14486674741206482
7.369486948694869,0.1448041427792618
7.372487248724871,0.144741591941794
7.375487548754874,0.14467909483073568
7.378487848784877,0.1446166513772775
7.381488148814881,0.1445542615127276
7.384488448844884,0.14449192516850975
7.387488748874887,0.14442964227616378
7.39048904890489,0.14436741276734708
7.393489348934892,0.14430523657383176
7.396489648964895,0.14424311362750525
7.399489948994898,0.1441810438603716
7.402490249024902,0.14411902720454794
7.405490549054905,0.14405706359226944
7.408490849084908,0.1439951529558791
7.4114911491149105,0.14393329522784454
7.414491449144913,0.14387149034073815
7.417491749174916,0.14380973822725088
7.420492049204919,0.1437480388201886
7.423492349234923,0.1436863920524647
7.426492649264926,0.14362479785711108
7.429492949294929,0.1435632561672725
7.432493249324931,0.14350176691619954
7.435493549354934,0.14344033003726525
7.438493849384937,0.1433789454639499
7.441494149414941,0.14331761312984173
7.444494449444944,0.14325633296864854
7.447494749474947,0.14319510491418533
7.45049504950495,0.1431339289003783
7.453495349534952,0.14307280486126517
7.456495649564955,0.14301173273099502
7.459495949594958,0.14295071244382673
7.462496249624962,0.14288974393413223
7.465496549654965,0.1428288271363885
7.468496849684968,0.1427679619851856
7.4714971497149705,0.14270714841522394
7.474497449744973,0.14264638636131136
7.477497749774976,0.14258567575836562
7.480498049804979,0.14252501654141492
7.483498349834983,0.14246440864559362
7.486498649864986,0.14240385200614733
7.489498949894989,0.14234334655842523
7.492499249924991,0.14228289223789134
7.495499549954994,0.14222248898011272
7.498499849984997,0.14216213672076528

